A Unifying Framework for Interpolatory $\mathcal{L}_2$-optimal Reduced-order Modeling

We develop a unifying framework for interpolatory $\mathcal{L}_2$-optimal reduced-order modeling for a wide classes of problems ranging from stationary models to parametric dynamical systems. We first show that the framework naturally covers the well-known interpolatory necessary conditions for $\mathcal{H}_2$-optimal model order reduction and leads to the interpolatory conditions for $\mathcal{H}_2 \otimes \mathcal{L}_2$-optimal model order reduction of multi-input/multi-output parametric dynamical systems. Moreover, we derive novel interpolatory optimality conditions for rational discrete least-squares minimization and for $\mathcal{L}_2$-optimal model order reduction of a class of parametric stationary models. We show that bitangential Hermite interpolation appears as the main tool for optimality across different domains. The theoretical results are illustrated on two numerical examples.

==> fig/penzl_G.txt <==
s G Gr dG
1.00000e-02 1.40462e+01 1.27284e+01 1.31779e+00
1.01393e-02 1.40520e+01 1.27341e+01 1.31788e+00
1.02804e-02 1.40578e+01 1.27398e+01 1.31798e+00
1.04236e-02 1.40637e+01 1.27456e+01 1.31807e+00
1.05688e-02 1.40696e+01 1.27515e+01 1.31816e+00
1.07159e-02 1.40757e+01 1.27574e+01 1.31826e+00
1.08652e-02 1.40818e+01 1.27635e+01 1.31836e+00
1.10165e-02 1.40881e+01 1.27696e+01 1.31846e+00
1.11699e-02 1.40944e+01 1.27758e+01 1.31856e+00
1.13254e-02 1.41008e+01 1.27821e+01 1.31866e+00
1.14831e-02 1.41073e+01 1.27885e+01 1.31876e+00
1.16430e-02 1.41139e+01 1.27950e+01 1.31887e+00
1.18052e-02 1.41205e+01 1.28016e+01 1.31897e+00
1.19696e-02 1.41273e+01 1.28082e+01 1.31908e+00
1.21362e-02 1.41341e+01 1.28150e+01 1.31919e+00
1.23052e-02 1.41411e+01 1.28218e+01 1.31930e+00
1.24766e-02 1.41482e+01 1.28287e+01 1.31941e+00
1.26503e-02 1.41553e+01 1.28358e+01 1.31952e+00
1.28265e-02 1.41625e+01 1.28429e+01 1.31964e+00
1.30051e-02 1.41699e+01 1.28501e+01 1.31975e+00
1.31862e-02 1.41773e+01 1.28575e+01 1.31987e+00
1.33698e-02 1.41849e+01 1.28649e+01 1.31999e+00
1.35560e-02 1.41926e+01 1.28724e+01 1.32011e+00
1.37448e-02 1.42003e+01 1.28801e+01 1.32023e+00
1.39362e-02 1.42082e+01 1.28878e+01 1.32035e+00
1.41303e-02 1.42162e+01 1.28957e+01 1.32048e+00
1.43270e-02 1.42243e+01 1.29037e+01 1.32061e+00
1.45265e-02 1.42325e+01 1.29117e+01 1.32073e+00
1.47288e-02 1.42408e+01 1.29199e+01 1.32086e+00
1.49339e-02 1.42492e+01 1.29282e+01 1.32100e+00
1.51419e-02 1.42578e+01 1.29366e+01 1.32113e+00
1.53528e-02 1.42664e+01 1.29452e+01 1.32126e+00
1.55665e-02 1.42752e+01 1.29538e+01 1.32140e+00
1.57833e-02 1.42841e+01 1.29626e+01 1.32154e+00
1.60031e-02 1.42932e+01 1.29715e+01 1.32168e+00
1.62260e-02 1.43023e+01 1.29805e+01 1.32182e+00
1.64519e-02 1.43116e+01 1.29896e+01 1.32197e+00
1.66810e-02 1.43210e+01 1.29989e+01 1.32211e+00
1.69133e-02 1.43306e+01 1.30083e+01 1.32226e+00
1.71488e-02 1.43402e+01 1.30178e+01 1.32241e+00
1.73876e-02 1.43500e+01 1.30275e+01 1.32256e+00
1.76298e-02 1.43600e+01 1.30373e+01 1.32272e+00
1.78753e-02 1.43701e+01 1.30472e+01 1.32287e+00
1.81242e-02 1.43803e+01 1.30573e+01 1.32303e+00
1.83766e-02 1.43907e+01 1.30675e+01 1.32319e+00
1.86325e-02 1.44012e+01 1.30778e+01 1.32335e+00
1.88919e-02 1.44118e+01 1.30883e+01 1.32351e+00
1.91550e-02 1.44226e+01 1.30989e+01 1.32368e+00
1.94217e-02 1.44336e+01 1.31097e+01 1.32385e+00
1.96922e-02 1.44447e+01 1.31207e+01 1.32402e+00
1.99664e-02 1.44559e+01 1.31317e+01 1.32419e+00
2.02445e-02 1.44673e+01 1.31430e+01 1.32436e+00
2.05264e-02 1.44789e+01 1.31544e+01 1.32454e+00
2.08122e-02 1.44906e+01 1.31659e+01 1.32472e+00
2.11020e-02 1.45025e+01 1.31776e+01 1.32490e+00
2.13959e-02 1.45146e+01 1.31895e+01 1.32508e+00
2.16938e-02 1.45268e+01 1.32015e+01 1.32527e+00
2.19959e-02 1.45392e+01 1.32138e+01 1.32545e+00
2.23022e-02 1.45518e+01 1.32261e+01 1.32564e+00
2.26128e-02 1.45645e+01 1.32387e+01 1.32584e+00
2.29277e-02 1.45774e+01 1.32514e+01 1.32603e+00
2.32470e-02 1.45905e+01 1.32643e+01 1.32623e+00
2.35707e-02 1.46038e+01 1.32774e+01 1.32643e+00
2.38989e-02 1.46172e+01 1.32906e+01 1.32663e+00
2.42317e-02 1.46309e+01 1.33040e+01 1.32683e+00
2.45692e-02 1.46447e+01 1.33177e+01 1.32704e+00
2.49113e-02 1.46587e+01 1.33315e+01 1.32725e+00
2.52582e-02 1.46729e+01 1.33455e+01 1.32746e+00
2.56099e-02 1.46873e+01 1.33597e+01 1.32768e+00
2.59666e-02 1.47020e+01 1.33741e+01 1.32789e+00
2.63282e-02 1.47168e+01 1.33887e+01 1.32811e+00
2.66948e-02 1.47318e+01 1.34034e+01 1.32834e+00
2.70665e-02 1.47470e+01 1.34184e+01 1.32856e+00
2.74434e-02 1.47624e+01 1.34336e+01 1.32879e+00
2.78256e-02 1.47781e+01 1.34491e+01 1.32902e+00
2.82131e-02 1.47939e+01 1.34647e+01 1.32925e+00
2.86060e-02 1.48100e+01 1.34805e+01 1.32949e+00
2.90043e-02 1.48263e+01 1.34966e+01 1.32973e+00
2.94082e-02 1.48428e+01 1.35129e+01 1.32997e+00
2.98177e-02 1.48596e+01 1.35294e+01 1.33021e+00
3.02329e-02 1.48766e+01 1.35461e+01 1.33046e+00
3.06540e-02 1.48938e+01 1.35631e+01 1.33071e+00
3.10808e-02 1.49112e+01 1.35803e+01 1.33097e+00
3.15136e-02 1.49289e+01 1.35977e+01 1.33122e+00
3.19525e-02 1.49469e+01 1.36154e+01 1.33148e+00
3.23974e-02 1.49651e+01 1.36333e+01 1.33174e+00
3.28486e-02 1.49835e+01 1.36515e+01 1.33201e+00
3.33060e-02 1.50022e+01 1.36699e+01 1.33228e+00
3.37698e-02 1.50211e+01 1.36886e+01 1.33255e+00
3.42401e-02 1.50403e+01 1.37075e+01 1.33282e+00
3.47169e-02 1.50598e+01 1.37267e+01 1.33310e+00
3.52003e-02 1.50795e+01 1.37462e+01 1.33338e+00
3.56905e-02 1.50995e+01 1.37659e+01 1.33366e+00
3.61875e-02 1.51198e+01 1.37859e+01 1.33395e+00
3.66914e-02 1.51404e+01 1.38061e+01 1.33424e+00
3.72024e-02 1.51612e+01 1.38267e+01 1.33454e+00
3.77204e-02 1.51824e+01 1.38475e+01 1.33483e+00
3.82457e-02 1.52038e+01 1.38687e+01 1.33513e+00
3.87783e-02 1.52255e+01 1.38901e+01 1.33544e+00
3.93183e-02 1.52475e+01 1.39118e+01 1.33574e+00
3.98658e-02 1.52698e+01 1.39338e+01 1.33605e+00
4.04210e-02 1.52924e+01 1.39561e+01 1.33637e+00
4.09838e-02 1.53154e+01 1.39787e+01 1.33668e+00
4.15546e-02 1.53386e+01 1.40016e+01 1.33700e+00
4.21332e-02 1.53622e+01 1.40248e+01 1.33733e+00
4.27199e-02 1.53860e+01 1.40484e+01 1.33766e+00
4.33148e-02 1.54103e+01 1.40723e+01 1.33799e+00
4.39180e-02 1.54348e+01 1.40965e+01 1.33832e+00
4.45296e-02 1.54597e+01 1.41210e+01 1.33866e+00
4.51497e-02 1.54849e+01 1.41459e+01 1.33900e+00
4.57784e-02 1.55104e+01 1.41711e+01 1.33934e+00
4.64159e-02 1.55363e+01 1.41967e+01 1.33969e+00
4.70622e-02 1.55626e+01 1.42226e+01 1.34004e+00
4.77176e-02 1.55892e+01 1.42488e+01 1.34040e+00
4.83821e-02 1.56162e+01 1.42755e+01 1.34076e+00
4.90558e-02 1.56436e+01 1.43024e+01 1.34112e+00
4.97390e-02 1.56713e+01 1.43298e+01 1.34149e+00
5.04316e-02 1.56994e+01 1.43575e+01 1.34186e+00
5.11339e-02 1.57279e+01 1.43856e+01 1.34223e+00
5.18459e-02 1.57567e+01 1.44141e+01 1.34261e+00
5.25679e-02 1.57860e+01 1.44430e+01 1.34299e+00
5.32999e-02 1.58157e+01 1.44723e+01 1.34337e+00
5.40422e-02 1.58457e+01 1.45020e+01 1.34376e+00
5.47947e-02 1.58762e+01 1.45320e+01 1.34415e+00
5.55578e-02 1.59071e+01 1.45625e+01 1.34455e+00
5.63314e-02 1.59384e+01 1.45934e+01 1.34495e+00
5.71159e-02 1.59701e+01 1.46248e+01 1.34535e+00
5.79112e-02 1.60023e+01 1.46565e+01 1.34576e+00
5.87177e-02 1.60349e+01 1.46887e+01 1.34617e+00
5.95353e-02 1.60679e+01 1.47213e+01 1.34658e+00
6.03644e-02 1.61014e+01 1.47544e+01 1.34700e+00
6.12050e-02 1.61353e+01 1.47879e+01 1.34742e+00
6.20573e-02 1.61697e+01 1.48219e+01 1.34784e+00
6.29215e-02 1.62046e+01 1.48563e+01 1.34827e+00
6.37977e-02 1.62399e+01 1.48912e+01 1.34870e+00
6.46861e-02 1.62757e+01 1.49266e+01 1.34914e+00
6.55869e-02 1.63120e+01 1.49624e+01 1.34958e+00
6.65002e-02 1.63488e+01 1.49988e+01 1.35002e+00
6.74262e-02 1.63861e+01 1.50356e+01 1.35046e+00
6.83652e-02 1.64238e+01 1.50729e+01 1.35091e+00
6.93172e-02 1.64621e+01 1.51107e+01 1.35136e+00
7.02824e-02 1.65009e+01 1.51491e+01 1.35182e+00
7.12612e-02 1.65402e+01 1.51879e+01 1.35228e+00
7.22535e-02 1.65801e+01 1.52273e+01 1.35274e+00
7.32597e-02 1.66204e+01 1.52672e+01 1.35321e+00
7.42798e-02 1.66613e+01 1.53077e+01 1.35368e+00
7.53142e-02 1.67028e+01 1.53487e+01 1.35415e+00
7.63630e-02 1.67448e+01 1.53902e+01 1.35462e+00
7.74264e-02 1.67874e+01 1.54323e+01 1.35510e+00
7.85046e-02 1.68305e+01 1.54750e+01 1.35558e+00
7.95978e-02 1.68743e+01 1.55182e+01 1.35607e+00
8.07062e-02 1.69186e+01 1.55620e+01 1.35656e+00
8.18301e-02 1.69634e+01 1.56064e+01 1.35705e+00
8.29696e-02 1.70089e+01 1.56514e+01 1.35754e+00
8.41250e-02 1.70550e+01 1.56970e+01 1.35803e+00
8.52964e-02 1.71017e+01 1.57432e+01 1.35853e+00
8.64842e-02 1.71490e+01 1.57900e+01 1.35903e+00
8.76886e-02 1.71970e+01 1.58375e+01 1.35954e+00
8.89097e-02 1.72456e+01 1.58855e+01 1.36004e+00
9.01478e-02 1.72948e+01 1.59342e+01 1.36055e+00
9.14031e-02 1.73446e+01 1.59836e+01 1.36106e+00
9.26759e-02 1.73952e+01 1.60336e+01 1.36157e+00
9.39665e-02 1.74464e+01 1.60843e+01 1.36208e+00
9.52750e-02 1.74982e+01 1.61356e+01 1.36260e+00
9.66017e-02 1.75508e+01 1.61876e+01 1.36312e+00
9.79470e-02 1.76040e+01 1.62404e+01 1.36364e+00
9.93109e-02 1.76579e+01 1.62938e+01 1.36416e+00
1.00694e-01 1.77125e+01 1.63479e+01 1.36468e+00
1.02096e-01 1.77679e+01 1.64027e+01 1.36520e+00
1.03518e-01 1.78239e+01 1.64582e+01 1.36572e+00
1.04959e-01 1.78807e+01 1.65145e+01 1.36625e+00
1.06421e-01 1.79382e+01 1.65715e+01 1.36677e+00
1.07903e-01 1.79965e+01 1.66292e+01 1.36729e+00
1.09405e-01 1.80555e+01 1.66877e+01 1.36782e+00
1.10929e-01 1.81153e+01 1.67470e+01 1.36834e+00
1.12474e-01 1.81759e+01 1.68070e+01 1.36887e+00
1.14040e-01 1.82372e+01 1.68678e+01 1.36939e+00
1.15628e-01 1.82993e+01 1.69294e+01 1.36992e+00
1.17238e-01 1.83622e+01 1.69918e+01 1.37044e+00
1.18871e-01 1.84260e+01 1.70550e+01 1.37096e+00
1.20526e-01 1.84905e+01 1.71190e+01 1.37148e+00
1.22204e-01 1.85558e+01 1.71838e+01 1.37200e+00
1.23906e-01 1.86220e+01 1.72495e+01 1.37252e+00
1.25632e-01 1.86891e+01 1.73160e+01 1.37303e+00
1.27381e-01 1.87569e+01 1.73834e+01 1.37354e+00
1.29155e-01 1.88257e+01 1.74516e+01 1.37405e+00
1.30954e-01 1.88953e+01 1.75207e+01 1.37456e+00
1.32777e-01 1.89657e+01 1.75907e+01 1.37506e+00
1.34626e-01 1.90371e+01 1.76615e+01 1.37556e+00
1.36501e-01 1.91093e+01 1.77333e+01 1.37606e+00
1.38402e-01 1.91825e+01 1.78059e+01 1.37655e+00
1.40329e-01 1.92565e+01 1.78795e+01 1.37703e+00
1.42283e-01 1.93315e+01 1.79540e+01 1.37752e+00
1.44264e-01 1.94074e+01 1.80294e+01 1.37799e+00
1.46273e-01 1.94842e+01 1.81057e+01 1.37846e+00
1.48310e-01 1.95620e+01 1.81831e+01 1.37892e+00
1.50376e-01 1.96407e+01 1.82613e+01 1.37938e+00
1.52470e-01 1.97204e+01 1.83406e+01 1.37983e+00
1.54593e-01 1.98011e+01 1.84208e+01 1.38027e+00
1.56746e-01 1.98827e+01 1.85020e+01 1.38070e+00
1.58928e-01 1.99653e+01 1.85842e+01 1.38112e+00
1.61141e-01 2.00489e+01 1.86674e+01 1.38154e+00
1.63385e-01 2.01335e+01 1.87516e+01 1.38194e+00
1.65661e-01 2.02192e+01 1.88368e+01 1.38233e+00
1.67967e-01 2.03058e+01 1.89231e+01 1.38272e+00
1.70307e-01 2.03935e+01 1.90104e+01 1.38309e+00
1.72678e-01 2.04822e+01 1.90988e+01 1.38345e+00
1.75083e-01 2.05720e+01 1.91882e+01 1.38379e+00
1.77521e-01 2.06628e+01 1.92786e+01 1.38412e+00
1.79993e-01 2.07546e+01 1.93702e+01 1.38444e+00
1.82499e-01 2.08476e+01 1.94628e+01 1.38474e+00
1.85041e-01 2.09416e+01 1.95565e+01 1.38503e+00
1.87617e-01 2.10366e+01 1.96513e+01 1.38530e+00
1.90230e-01 2.11328e+01 1.97472e+01 1.38556e+00
1.92879e-01 2.12300e+01 1.98443e+01 1.38579e+00
1.95565e-01 2.13284e+01 1.99424e+01 1.38601e+00
1.98288e-01 2.14279e+01 2.00417e+01 1.38621e+00
2.01050e-01 2.15284e+01 2.01421e+01 1.38639e+00
2.03849e-01 2.16301e+01 2.02436e+01 1.38654e+00
2.06688e-01 2.17329e+01 2.03463e+01 1.38668e+00
2.09566e-01 2.18369e+01 2.04501e+01 1.38679e+00
2.12485e-01 2.19420e+01 2.05551e+01 1.38688e+00
2.15443e-01 2.20482e+01 2.06612e+01 1.38694e+00
2.18444e-01 2.21555e+01 2.07685e+01 1.38697e+00
2.21486e-01 2.22640e+01 2.08770e+01 1.38698e+00
2.24570e-01 2.23737e+01 2.09867e+01 1.38696e+00
2.27697e-01 2.24845e+01 2.10976e+01 1.38692e+00
2.30868e-01 2.25964e+01 2.12096e+01 1.38684e+00
2.34083e-01 2.27095e+01 2.13228e+01 1.38673e+00
2.37342e-01 2.28238e+01 2.14372e+01 1.38658e+00
2.40648e-01 2.29393e+01 2.15528e+01 1.38641e+00
2.43999e-01 2.30559e+01 2.16697e+01 1.38620e+00
2.47396e-01 2.31736e+01 2.17877e+01 1.38595e+00
2.50842e-01 2.32926e+01 2.19069e+01 1.38566e+00
2.54335e-01 2.34127e+01 2.20273e+01 1.38534e+00
2.57876e-01 2.35339e+01 2.21489e+01 1.38497e+00
2.61467e-01 2.36563e+01 2.22718e+01 1.38457e+00
2.65108e-01 2.37799e+01 2.23958e+01 1.38412e+00
2.68800e-01 2.39047e+01 2.25210e+01 1.38362e+00
2.72543e-01 2.40306e+01 2.26475e+01 1.38308e+00
2.76339e-01 2.41576e+01 2.27751e+01 1.38249e+00
2.80187e-01 2.42858e+01 2.29040e+01 1.38186e+00
2.84088e-01 2.44152e+01 2.30340e+01 1.38117e+00
2.88044e-01 2.45456e+01 2.31652e+01 1.38043e+00
2.92056e-01 2.46772e+01 2.32976e+01 1.37964e+00
2.96123e-01 2.48100e+01 2.34312e+01 1.37879e+00
3.00246e-01 2.49438e+01 2.35659e+01 1.37788e+00
3.04427e-01 2.50788e+01 2.37019e+01 1.37692e+00
3.08666e-01 2.52148e+01 2.38389e+01 1.37589e+00
3.12965e-01 2.53520e+01 2.39772e+01 1.37480e+00
3.17323e-01 2.54902e+01 2.41165e+01 1.37365e+00
3.21742e-01 2.56295e+01 2.42571e+01 1.37243e+00
3.26222e-01 2.57698e+01 2.43987e+01 1.37114e+00
3.30765e-01 2.59112e+01 2.45414e+01 1.36978e+00
3.35371e-01 2.60536e+01 2.46852e+01 1.36835e+00
3.40041e-01 2.61970e+01 2.48301e+01 1.36685e+00
3.44776e-01 2.63414e+01 2.49761e+01 1.36527e+00
3.49578e-01 2.64867e+01 2.51231e+01 1.36361e+00
3.54446e-01 2.66330e+01 2.52712e+01 1.36187e+00
3.59381e-01 2.67803e+01 2.54202e+01 1.36005e+00
3.64386e-01 2.69284e+01 2.55703e+01 1.35815e+00
3.69460e-01 2.70775e+01 2.57213e+01 1.35616e+00
3.74605e-01 2.72274e+01 2.58733e+01 1.35408e+00
3.79822e-01 2.73781e+01 2.60262e+01 1.35191e+00
3.85111e-01 2.75297e+01 2.61800e+01 1.34965e+00
3.90474e-01 2.76820e+01 2.63347e+01 1.34729e+00
3.95911e-01 2.78351e+01 2.64903e+01 1.34484e+00
4.01424e-01 2.79890e+01 2.66467e+01 1.34228e+00
4.07014e-01 2.81435e+01 2.68039e+01 1.33963e+00
4.12682e-01 2.82987e+01 2.69618e+01 1.33687e+00
4.18429e-01 2.84545e+01 2.71205e+01 1.33400e+00
4.24256e-01 2.86110e+01 2.72799e+01 1.33103e+00
4.30164e-01 2.87679e+01 2.74400e+01 1.32795e+00
4.36154e-01 2.89254e+01 2.76007e+01 1.32475e+00
4.42227e-01 2.90834e+01 2.77620e+01 1.32144e+00
4.48386e-01 2.92419e+01 2.79239e+01 1.31801e+00
4.54630e-01 2.94007e+01 2.80863e+01 1.31446e+00
4.60960e-01 2.95599e+01 2.82491e+01 1.31079e+00
4.67380e-01 2.97194e+01 2.84124e+01 1.30699e+00
4.73888e-01 2.98792e+01 2.85761e+01 1.30307e+00
4.80487e-01 3.00392e+01 2.87402e+01 1.29903e+00
4.87178e-01 3.01994e+01 2.89045e+01 1.29485e+00
4.93962e-01 3.03597e+01 2.90691e+01 1.29054e+00
5.00841e-01 3.05200e+01 2.92340e+01 1.28609e+00
5.07815e-01 3.06804e+01 2.93989e+01 1.28151e+00
5.14887e-01 3.08408e+01 2.95640e+01 1.27679e+00
5.22057e-01 3.10010e+01 2.97291e+01 1.27193e+00
5.29327e-01 3.11611e+01 2.98942e+01 1.26693e+00
5.36698e-01 3.13210e+01 3.00593e+01 1.26178e+00
5.44171e-01 3.14807e+01 3.02242e+01 1.25649e+00
5.51749e-01 3.16400e+01 3.03889e+01 1.25105e+00
5.59433e-01 3.17989e+01 3.05534e+01 1.24546e+00
5.67223e-01 3.19574e+01 3.07176e+01 1.23972e+00
5.75122e-01 3.21153e+01 3.08815e+01 1.23383e+00
5.83131e-01 3.22727e+01 3.10449e+01 1.22778e+00
5.91251e-01 3.24294e+01 3.12078e+01 1.22158e+00
5.99484e-01 3.25854e+01 3.13702e+01 1.21523e+00
6.07832e-01 3.27406e+01 3.15319e+01 1.20871e+00
6.16297e-01 3.28950e+01 3.16929e+01 1.20204e+00
6.24879e-01 3.30484e+01 3.18532e+01 1.19521e+00
6.33580e-01 3.32008e+01 3.20126e+01 1.18822e+00
6.42403e-01 3.33522e+01 3.21711e+01 1.18107e+00
6.51349e-01 3.35024e+01 3.23286e+01 1.17376e+00
6.60419e-01 3.36514e+01 3.24851e+01 1.16629e+00
6.69616e-01 3.37991e+01 3.26405e+01 1.15866e+00
6.78941e-01 3.39455e+01 3.27946e+01 1.15086e+00
6.88395e-01 3.40904e+01 3.29475e+01 1.14290e+00
6.97981e-01 3.42338e+01 3.30990e+01 1.13478e+00
7.07701e-01 3.43756e+01 3.32491e+01 1.12650e+00
7.17556e-01 3.45158e+01 3.33977e+01 1.11805e+00
7.27548e-01 3.46542e+01 3.35447e+01 1.10945e+00
7.37680e-01 3.47908e+01 3.36901e+01 1.10069e+00
7.47952e-01 3.49255e+01 3.38337e+01 1.09176e+00
7.58368e-01 3.50582e+01 3.39755e+01 1.08268e+00
7.68928e-01 3.51889e+01 3.41154e+01 1.07344e+00
7.79636e-01 3.53174e+01 3.42534e+01 1.06404e+00
7.90493e-01 3.54438e+01 3.43893e+01 1.05450e+00
8.01501e-01 3.55678e+01 3.45230e+01 1.04479e+00
8.12662e-01 3.56896e+01 3.46546e+01 1.03494e+00
8.23979e-01 3.58089e+01 3.47840e+01 1.02494e+00
8.35453e-01 3.59257e+01 3.49109e+01 1.01479e+00
8.47087e-01 3.60400e+01 3.50355e+01 1.00450e+00
8.58883e-01 3.61516e+01 3.51576e+01 9.94063e-01
8.70843e-01 3.62605e+01 3.52771e+01 9.83489e-01
8.82970e-01 3.63667e+01 3.53939e+01 9.72780e-01
8.95266e-01 3.64700e+01 3.55081e+01 9.61937e-01
9.07733e-01 3.65704e+01 3.56194e+01 9.50964e-01
9.20373e-01 3.66678e+01 3.57280e+01 9.39865e-01
9.33190e-01 3.67622e+01 3.58336e+01 9.28643e-01
9.46185e-01 3.68535e+01 3.59362e+01 9.17301e-01
9.59361e-01 3.69417e+01 3.60358e+01 9.05845e-01
9.72720e-01 3.70266e+01 3.61323e+01 8.94277e-01
9.86266e-01 3.71082e+01 3.62256e+01 8.82601e-01
1.00000e+00 3.71865e+01 3.63157e+01 8.70823e-01
1.01393e+00 3.72615e+01 3.64025e+01 8.58947e-01
1.02804e+00 3.73330e+01 3.64860e+01 8.46977e-01
1.04236e+00 3.74010e+01 3.65661e+01 8.34918e-01
1.05688e+00 3.74655e+01 3.66427e+01 8.22775e-01
1.07159e+00 3.75264e+01 3.67159e+01 8.10554e-01
1.08652e+00 3.75837e+01 3.67855e+01 7.98258e-01
1.10165e+00 3.76374e+01 3.68515e+01 7.85894e-01
1.11699e+00 3.76874e+01 3.69139e+01 7.73467e-01
1.13254e+00 3.77336e+01 3.69726e+01 7.60983e-01
1.14831e+00 3.77761e+01 3.70276e+01 7.48446e-01
1.16430e+00 3.78147e+01 3.70789e+01 7.35864e-01
1.18052e+00 3.78496e+01 3.71263e+01 7.23240e-01
1.19696e+00 3.78806e+01 3.71700e+01 7.10582e-01
1.21362e+00 3.79077e+01 3.72098e+01 6.97895e-01
1.23052e+00 3.79310e+01 3.72458e+01 6.85186e-01
1.24766e+00 3.79503e+01 3.72779e+01 6.72460e-01
1.26503e+00 3.79657e+01 3.73060e+01 6.59723e-01
1.28265e+00 3.79772e+01 3.73302e+01 6.46981e-01
1.30051e+00 3.79847e+01 3.73505e+01 6.34241e-01
1.31862e+00 3.79883e+01 3.73668e+01 6.21509e-01
1.33698e+00 3.79879e+01 3.73791e+01 6.08790e-01
1.35560e+00 3.79836e+01 3.73875e+01 5.96092e-01
1.37448e+00 3.79752e+01 3.73918e+01 5.83420e-01
1.39362e+00 3.79630e+01 3.73922e+01 5.70780e-01
1.41303e+00 3.79467e+01 3.73885e+01 5.58179e-01
1.43270e+00 3.79265e+01 3.73809e+01 5.45622e-01
1.45265e+00 3.79024e+01 3.73693e+01 5.33116e-01
1.47288e+00 3.78743e+01 3.73537e+01 5.20666e-01
1.49339e+00 3.78423e+01 3.73341e+01 5.08279e-01
1.51419e+00 3.78065e+01 3.73105e+01 4.95961e-01
1.53528e+00 3.77667e+01 3.72830e+01 4.83717e-01
1.55665e+00 3.77231e+01 3.72515e+01 4.71553e-01
1.57833e+00 3.76756e+01 3.72161e+01 4.59474e-01
1.60031e+00 3.76243e+01 3.71768e+01 4.47487e-01
1.62260e+00 3.75692e+01 3.71337e+01 4.35597e-01
1.64519e+00 3.75104e+01 3.70866e+01 4.23808e-01
1.66810e+00 3.74479e+01 3.70357e+01 4.12128e-01
1.69133e+00 3.73816e+01 3.69811e+01 4.00559e-01
1.71488e+00 3.73117e+01 3.69226e+01 3.89108e-01
1.73876e+00 3.72382e+01 3.68604e+01 3.77779e-01
1.76298e+00 3.71611e+01 3.67945e+01 3.66578e-01
1.78753e+00 3.70804e+01 3.67249e+01 3.55508e-01
1.81242e+00 3.69962e+01 3.66517e+01 3.44574e-01
1.83766e+00 3.69086e+01 3.65748e+01 3.33781e-01
1.86325e+00 3.68176e+01 3.64944e+01 3.23132e-01
1.88919e+00 3.67231e+01 3.64105e+01 3.12631e-01
1.91550e+00 3.66254e+01 3.63231e+01 3.02283e-01
1.94217e+00 3.65244e+01 3.62323e+01 2.92091e-01
1.96922e+00 3.64201e+01 3.61381e+01 2.82059e-01
1.99664e+00 3.63127e+01 3.60405e+01 2.72189e-01
2.02445e+00 3.62021e+01 3.59396e+01 2.62485e-01
2.05264e+00 3.60885e+01 3.58355e+01 2.52949e-01
2.08122e+00 3.59718e+01 3.57283e+01 2.43586e-01
2.11020e+00 3.58522e+01 3.56178e+01 2.34396e-01
2.13959e+00 3.57297e+01 3.55043e+01 2.25383e-01
2.16938e+00 3.56043e+01 3.53877e+01 2.16549e-01
2.19959e+00 3.54761e+01 3.52682e+01 2.07896e-01
2.23022e+00 3.53452e+01 3.51457e+01 1.99425e-01
2.26128e+00 3.52115e+01 3.50204e+01 1.91139e-01
2.29277e+00 3.50753e+01 3.48922e+01 1.83038e-01
2.32470e+00 3.49365e+01 3.47613e+01 1.75125e-01
2.35707e+00 3.47951e+01 3.46277e+01 1.67400e-01
2.38989e+00 3.46513e+01 3.44915e+01 1.59864e-01
2.42317e+00 3.45052e+01 3.43526e+01 1.52518e-01
2.45692e+00 3.43566e+01 3.42113e+01 1.45362e-01
2.49113e+00 3.42058e+01 3.40674e+01 1.38397e-01
2.52582e+00 3.40528e+01 3.39212e+01 1.31624e-01
2.56099e+00 3.38977e+01 3.37726e+01 1.25041e-01
2.59666e+00 3.37404e+01 3.36218e+01 1.18650e-01
2.63282e+00 3.35811e+01 3.34687e+01 1.12449e-01
2.66948e+00 3.34198e+01 3.33134e+01 1.06438e-01
2.70665e+00 3.32567e+01 3.31560e+01 1.00618e-01
2.74434e+00 3.30916e+01 3.29966e+01 9.49854e-02
2.78256e+00 3.29248e+01 3.28352e+01 8.95411e-02
2.82131e+00 3.27562e+01 3.26719e+01 8.42835e-02
2.86060e+00 3.25859e+01 3.25067e+01 7.92115e-02
2.90043e+00 3.24140e+01 3.23397e+01 7.43236e-02
2.94082e+00 3.22406e+01 3.21710e+01 6.96183e-02
2.98177e+00 3.20656e+01 3.20005e+01 6.50938e-02
3.02329e+00 3.18892e+01 3.18285e+01 6.07484e-02
3.06540e+00 3.17114e+01 3.16548e+01 5.65802e-02
3.10808e+00 3.15323e+01 3.14797e+01 5.25870e-02
3.15136e+00 3.13519e+01 3.13031e+01 4.87666e-02
3.19525e+00 3.11702e+01 3.11251e+01 4.51169e-02
3.23974e+00 3.09874e+01 3.09458e+01 4.16353e-02
3.28486e+00 3.08035e+01 3.07652e+01 3.83193e-02
3.33060e+00 3.06185e+01 3.05833e+01 3.51662e-02
3.37698e+00 3.04325e+01 3.04003e+01 3.21735e-02
3.42401e+00 3.02455e+01 3.02162e+01 2.93382e-02
3.47169e+00 3.00577e+01 3.00310e+01 2.66574e-02
3.52003e+00 2.98690e+01 2.98449e+01 2.41281e-02
3.56905e+00 2.96795e+01 2.96577e+01 2.17472e-02
3.61875e+00 2.94892e+01 2.94697e+01 1.95117e-02
3.66914e+00 2.92982e+01 2.92808e+01 1.74183e-02
3.72024e+00 2.91066e+01 2.90912e+01 1.54636e-02
3.77204e+00 2.89144e+01 2.89008e+01 1.36444e-02
3.82457e+00 2.87216e+01 2.87097e+01 1.19573e-02
3.87783e+00 2.85283e+01 2.85179e+01 1.03988e-02
3.93183e+00 2.83346e+01 2.83256e+01 8.96537e-03
3.98658e+00 2.81404e+01 2.81327e+01 7.65353e-03
4.04210e+00 2.79458e+01 2.79393e+01 6.45969e-03
4.09838e+00 2.77509e+01 2.77455e+01 5.38025e-03
4.15546e+00 2.75557e+01 2.75513e+01 4.41158e-03
4.21332e+00 2.73603e+01 2.73567e+01 3.55001e-03
4.27199e+00 2.71646e+01 2.71618e+01 2.79188e-03
4.33148e+00 2.69688e+01 2.69667e+01 2.13350e-03
4.39180e+00 2.67729e+01 2.67713e+01 1.57117e-03
4.45296e+00 2.65768e+01 2.65757e+01 1.10118e-03
4.51497e+00 2.63807e+01 2.63800e+01 7.19827e-04
4.57784e+00 2.61846e+01 2.61842e+01 4.23412e-04
4.64159e+00 2.59886e+01 2.59884e+01 2.08236e-04
4.70622e+00 2.57926e+01 2.57925e+01 7.06094e-05
4.77176e+00 2.55966e+01 2.55966e+01 6.86010e-06
4.83821e+00 2.54008e+01 2.54008e+01 1.33315e-05
4.90558e+00 2.52052e+01 2.52051e+01 8.63882e-05
4.97390e+00 2.50098e+01 2.50096e+01 2.22419e-04
5.04316e+00 2.48146e+01 2.48142e+01 4.17842e-04
5.11339e+00 2.46196e+01 2.46190e+01 6.69103e-04
5.18459e+00 2.44250e+01 2.44240e+01 9.72685e-04
5.25679e+00 2.42306e+01 2.42293e+01 1.32511e-03
5.32999e+00 2.40366e+01 2.40349e+01 1.72293e-03
5.40422e+00 2.38430e+01 2.38409e+01 2.16275e-03
5.47947e+00 2.36498e+01 2.36472e+01 2.64122e-03
5.55578e+00 2.34571e+01 2.34539e+01 3.15503e-03
5.63314e+00 2.32647e+01 2.32610e+01 3.70093e-03
5.71159e+00 2.30729e+01 2.30686e+01 4.27572e-03
5.79112e+00 2.28816e+01 2.28767e+01 4.87625e-03
5.87177e+00 2.26908e+01 2.26853e+01 5.49944e-03
5.95353e+00 2.25006e+01 2.24944e+01 6.14225e-03
6.03644e+00 2.23109e+01 2.23041e+01 6.80172e-03
6.12050e+00 2.21219e+01 2.21144e+01 7.47494e-03
6.20573e+00 2.19335e+01 2.19253e+01 8.15908e-03
6.29215e+00 2.17457e+01 2.17369e+01 8.85135e-03
6.37977e+00 2.15586e+01 2.15491e+01 9.54905e-03
6.46861e+00 2.13722e+01 2.13620e+01 1.02496e-02
6.55869e+00 2.11865e+01 2.11756e+01 1.09503e-02
6.65002e+00 2.10015e+01 2.09899e+01 1.16487e-02
6.74262e+00 2.08173e+01 2.08049e+01 1.23425e-02
6.83652e+00 2.06338e+01 2.06208e+01 1.30293e-02
6.93172e+00 2.04511e+01 2.04374e+01 1.37067e-02
7.02824e+00 2.02692e+01 2.02548e+01 1.43726e-02
7.12612e+00 2.00881e+01 2.00731e+01 1.50249e-02
7.22535e+00 1.99078e+01 1.98922e+01 1.56615e-02
7.32597e+00 1.97284e+01 1.97121e+01 1.62805e-02
7.42798e+00 1.95498e+01 1.95329e+01 1.68799e-02
7.53142e+00 1.93721e+01 1.93547e+01 1.74579e-02
7.63630e+00 1.91953e+01 1.91773e+01 1.80129e-02
7.74264e+00 1.90194e+01 1.90008e+01 1.85431e-02
7.85046e+00 1.88443e+01 1.88253e+01 1.90469e-02
7.95978e+00 1.86702e+01 1.86507e+01 1.95229e-02
8.07062e+00 1.84970e+01 1.84771e+01 1.99697e-02
8.18301e+00 1.83248e+01 1.83044e+01 2.03858e-02
8.29696e+00 1.81535e+01 1.81327e+01 2.07700e-02
8.41250e+00 1.79832e+01 1.79621e+01 2.11211e-02
8.52964e+00 1.78138e+01 1.77924e+01 2.14380e-02
8.64842e+00 1.76454e+01 1.76237e+01 2.17196e-02
8.76886e+00 1.74780e+01 1.74561e+01 2.19650e-02
8.89097e+00 1.73116e+01 1.72895e+01 2.21733e-02
9.01478e+00 1.71462e+01 1.71239e+01 2.23436e-02
9.14031e+00 1.69818e+01 1.69594e+01 2.24751e-02
9.26759e+00 1.68185e+01 1.67959e+01 2.25673e-02
9.39665e+00 1.66561e+01 1.66335e+01 2.26195e-02
9.52750e+00 1.64948e+01 1.64722e+01 2.26312e-02
9.66017e+00 1.63345e+01 1.63119e+01 2.26019e-02
9.79470e+00 1.61753e+01 1.61528e+01 2.25311e-02
9.93109e+00 1.60171e+01 1.59947e+01 2.24187e-02
1.00694e+01 1.58599e+01 1.58377e+01 2.22642e-02
1.02096e+01 1.57039e+01 1.56818e+01 2.20675e-02
1.03518e+01 1.55488e+01 1.55270e+01 2.18284e-02
1.04959e+01 1.53949e+01 1.53733e+01 2.15470e-02
1.06421e+01 1.52420e+01 1.52207e+01 2.12230e-02
1.07903e+01 1.50901e+01 1.50693e+01 2.08567e-02
1.09405e+01 1.49394e+01 1.49189e+01 2.04481e-02
1.10929e+01 1.47897e+01 1.47697e+01 1.99973e-02
1.12474e+01 1.46411e+01 1.46216e+01 1.95046e-02
1.14040e+01 1.44935e+01 1.44746e+01 1.89702e-02
1.15628e+01 1.43471e+01 1.43287e+01 1.83945e-02
1.17238e+01 1.42017e+01 1.41840e+01 1.77778e-02
1.18871e+01 1.40575e+01 1.40403e+01 1.71205e-02
1.20526e+01 1.39143e+01 1.38978e+01 1.64231e-02
1.22204e+01 1.37721e+01 1.37565e+01 1.56862e-02
1.23906e+01 1.36311e+01 1.36162e+01 1.49103e-02
1.25632e+01 1.34912e+01 1.34771e+01 1.40960e-02
1.27381e+01 1.33523e+01 1.33391e+01 1.32439e-02
1.29155e+01 1.32145e+01 1.32022e+01 1.23547e-02
1.30954e+01 1.30779e+01 1.30664e+01 1.14292e-02
1.32777e+01 1.29423e+01 1.29318e+01 1.04681e-02
1.34626e+01 1.28077e+01 1.27983e+01 9.47228e-03
1.36501e+01 1.26743e+01 1.26659e+01 8.44249e-03
1.38402e+01 1.25420e+01 1.25346e+01 7.37963e-03
1.40329e+01 1.24107e+01 1.24044e+01 6.28461e-03
1.42283e+01 1.22805e+01 1.22753e+01 5.15835e-03
1.44264e+01 1.21514e+01 1.21474e+01 4.00181e-03
1.46273e+01 1.20233e+01 1.20205e+01 2.81598e-03
1.48310e+01 1.18963e+01 1.18947e+01 1.60188e-03
1.50376e+01 1.17704e+01 1.17701e+01 3.60538e-04
1.52470e+01 1.16456e+01 1.16465e+01 -9.06982e-04
1.54593e+01 1.15218e+01 1.15240e+01 -2.19960e-03
1.56746e+01 1.13991e+01 1.14026e+01 -3.51621e-03
1.58928e+01 1.12774e+01 1.12823e+01 -4.85570e-03
1.61141e+01 1.11568e+01 1.11631e+01 -6.21693e-03
1.63385e+01 1.10373e+01 1.10449e+01 -7.59875e-03
1.65661e+01 1.09188e+01 1.09278e+01 -8.99999e-03
1.67967e+01 1.08014e+01 1.08118e+01 -1.04195e-02
1.70307e+01 1.06849e+01 1.06968e+01 -1.18560e-02
1.72678e+01 1.05696e+01 1.05829e+01 -1.33084e-02
1.75083e+01 1.04552e+01 1.04700e+01 -1.47754e-02
1.77521e+01 1.03419e+01 1.03582e+01 -1.62559e-02
1.79993e+01 1.02296e+01 1.02474e+01 -1.77485e-02
1.82499e+01 1.01184e+01 1.01376e+01 -1.92521e-02
1.85041e+01 1.00081e+01 1.00289e+01 -2.07655e-02
1.87617e+01 9.89892e+00 9.92121e+00 -2.22873e-02
1.90230e+01 9.79070e+00 9.81452e+00 -2.38164e-02
1.92879e+01 9.68349e+00 9.70884e+00 -2.53516e-02
1.95565e+01 9.57728e+00 9.60417e+00 -2.68915e-02
1.98288e+01 9.47206e+00 9.50050e+00 -2.84350e-02
2.01050e+01 9.36783e+00 9.39781e+00 -2.99809e-02
2.03849e+01 9.26459e+00 9.29612e+00 -3.15278e-02
2.06688e+01 9.16233e+00 9.19541e+00 -3.30747e-02
2.09566e+01 9.06105e+00 9.09567e+00 -3.46201e-02
2.12485e+01 8.96074e+00 8.99690e+00 -3.61631e-02
2.15443e+01 8.86139e+00 8.89909e+00 -3.77023e-02
2.18444e+01 8.76300e+00 8.80224e+00 -3.92366e-02
2.21486e+01 8.66557e+00 8.70633e+00 -4.07648e-02
2.24570e+01 8.56909e+00 8.61137e+00 -4.22857e-02
2.27697e+01 8.47355e+00 8.51735e+00 -4.37982e-02
2.30868e+01 8.37895e+00 8.42425e+00 -4.53012e-02
2.34083e+01 8.28529e+00 8.33208e+00 -4.67934e-02
2.37342e+01 8.19255e+00 8.24082e+00 -4.82739e-02
2.40648e+01 8.10073e+00 8.15048e+00 -4.97414e-02
2.43999e+01 8.00984e+00 8.06103e+00 -5.11950e-02
2.47396e+01 7.91985e+00 7.97248e+00 -5.26335e-02
2.50842e+01 7.83077e+00 7.88482e+00 -5.40559e-02
2.54335e+01 7.74259e+00 7.79805e+00 -5.54612e-02
2.57876e+01 7.65530e+00 7.71215e+00 -5.68484e-02
2.61467e+01 7.56890e+00 7.62711e+00 -5.82165e-02
2.65108e+01 7.48338e+00 7.54295e+00 -5.95646e-02
2.68800e+01 7.39874e+00 7.45963e+00 -6.08916e-02
2.72543e+01 7.31497e+00 7.37717e+00 -6.21967e-02
2.76339e+01 7.23206e+00 7.29554e+00 -6.34790e-02
2.80187e+01 7.15001e+00 7.21475e+00 -6.47376e-02
2.84088e+01 7.06882e+00 7.13479e+00 -6.59717e-02
2.88044e+01 6.98847e+00 7.05565e+00 -6.71804e-02
2.92056e+01 6.90896e+00 6.97732e+00 -6.83629e-02
2.96123e+01 6.83029e+00 6.89980e+00 -6.95185e-02
3.00246e+01 6.75244e+00 6.82309e+00 -7.06465e-02
3.04427e+01 6.67542e+00 6.74716e+00 -7.17460e-02
3.08666e+01 6.59921e+00 6.67203e+00 -7.28165e-02
3.12965e+01 6.52381e+00 6.59767e+00 -7.38572e-02
3.17323e+01 6.44922e+00 6.52408e+00 -7.48676e-02
3.21742e+01 6.37542e+00 6.45127e+00 -7.58470e-02
3.26222e+01 6.30242e+00 6.37921e+00 -7.67948e-02
3.30765e+01 6.23020e+00 6.30791e+00 -7.77105e-02
3.35371e+01 6.15875e+00 6.23735e+00 -7.85937e-02
3.40041e+01 6.08809e+00 6.16753e+00 -7.94437e-02
3.44776e+01 6.01819e+00 6.09845e+00 -8.02602e-02
3.49578e+01 5.94905e+00 6.03009e+00 -8.10427e-02
3.54446e+01 5.88066e+00 5.96245e+00 -8.17909e-02
3.59381e+01 5.81302e+00 5.89552e+00 -8.25043e-02
3.64386e+01 5.74612e+00 5.82931e+00 -8.31827e-02
3.69460e+01 5.67996e+00 5.76379e+00 -8.38258e-02
3.74605e+01 5.61453e+00 5.69896e+00 -8.44333e-02
3.79822e+01 5.54982e+00 5.63483e+00 -8.50049e-02
3.85111e+01 5.48583e+00 5.57137e+00 -8.55406e-02
3.90474e+01 5.42255e+00 5.50859e+00 -8.60400e-02
3.95911e+01 5.35997e+00 5.44647e+00 -8.65031e-02
4.01424e+01 5.29809e+00 5.38502e+00 -8.69297e-02
4.07014e+01 5.23690e+00 5.32422e+00 -8.73199e-02
4.12682e+01 5.17640e+00 5.26407e+00 -8.76736e-02
4.18429e+01 5.11657e+00 5.20457e+00 -8.79907e-02
4.24256e+01 5.05742e+00 5.14570e+00 -8.82713e-02
4.30164e+01 4.99894e+00 5.08746e+00 -8.85155e-02
4.36154e+01 4.94112e+00 5.02984e+00 -8.87233e-02
4.42227e+01 4.88395e+00 4.97284e+00 -8.88950e-02
4.48386e+01 4.82743e+00 4.91646e+00 -8.90305e-02
4.54630e+01 4.77155e+00 4.86068e+00 -8.91302e-02
4.60960e+01 4.71631e+00 4.80550e+00 -8.91943e-02
4.67380e+01 4.66170e+00 4.75092e+00 -8.92229e-02
4.73888e+01 4.60771e+00 4.69692e+00 -8.92165e-02
4.80487e+01 4.55433e+00 4.64351e+00 -8.91752e-02
4.87178e+01 4.50157e+00 4.59067e+00 -8.90995e-02
4.93962e+01 4.44941e+00 4.53840e+00 -8.89897e-02
5.00841e+01 4.39786e+00 4.48670e+00 -8.88462e-02
5.07815e+01 4.34689e+00 4.43556e+00 -8.86695e-02
5.14887e+01 4.29651e+00 4.38497e+00 -8.84599e-02
5.22057e+01 4.24672e+00 4.33493e+00 -8.82180e-02
5.29327e+01 4.19749e+00 4.28544e+00 -8.79443e-02
5.36698e+01 4.14884e+00 4.23648e+00 -8.76393e-02
5.44171e+01 4.10074e+00 4.18805e+00 -8.73036e-02
5.51749e+01 4.05321e+00 4.14015e+00 -8.69377e-02
5.59433e+01 4.00622e+00 4.09276e+00 -8.65423e-02
5.67223e+01 3.95978e+00 4.04590e+00 -8.61179e-02
5.75122e+01 3.91388e+00 3.99954e+00 -8.56652e-02
5.83131e+01 3.86851e+00 3.95369e+00 -8.51849e-02
5.91251e+01 3.82366e+00 3.90834e+00 -8.46777e-02
5.99484e+01 3.77934e+00 3.86348e+00 -8.41443e-02
6.07832e+01 3.73553e+00 3.81911e+00 -8.35853e-02
6.16297e+01 3.69223e+00 3.77523e+00 -8.30015e-02
6.24879e+01 3.64943e+00 3.73183e+00 -8.23937e-02
6.33580e+01 3.60714e+00 3.68890e+00 -8.17626e-02
6.42403e+01 3.56533e+00 3.64644e+00 -8.11090e-02
6.51349e+01 3.52401e+00 3.60444e+00 -8.04336e-02
6.60419e+01 3.48317e+00 3.56291e+00 -7.97373e-02
6.69616e+01 3.44280e+00 3.52183e+00 -7.90209e-02
6.78941e+01 3.40291e+00 3.48119e+00 -7.82851e-02
6.88395e+01 3.36348e+00 3.44101e+00 -7.75308e-02
6.97981e+01 3.32450e+00 3.40126e+00 -7.67588e-02
7.07701e+01 3.28598e+00 3.36195e+00 -7.59699e-02
7.17556e+01 3.24791e+00 3.32307e+00 -7.51650e-02
7.27548e+01 3.21028e+00 3.28462e+00 -7.43447e-02
7.37680e+01 3.17308e+00 3.24659e+00 -7.35101e-02
7.47952e+01 3.13632e+00 3.20898e+00 -7.26619e-02
7.58368e+01 3.09998e+00 3.17179e+00 -7.18008e-02
7.68928e+01 3.06407e+00 3.13500e+00 -7.09278e-02
7.79636e+01 3.02857e+00 3.09861e+00 -7.00436e-02
7.90493e+01 2.99348e+00 3.06263e+00 -6.91491e-02
8.01501e+01 2.95880e+00 3.02704e+00 -6.82449e-02
8.12662e+01 2.92451e+00 2.99184e+00 -6.73320e-02
8.23979e+01 2.89062e+00 2.95704e+00 -6.64110e-02
8.35453e+01 2.85713e+00 2.92261e+00 -6.54828e-02
8.47087e+01 2.82402e+00 2.88857e+00 -6.45480e-02
8.58883e+01 2.79129e+00 2.85490e+00 -6.36074e-02
8.70843e+01 2.75894e+00 2.82160e+00 -6.26618e-02
8.82970e+01 2.72695e+00 2.78867e+00 -6.17118e-02
8.95266e+01 2.69534e+00 2.75610e+00 -6.07581e-02
9.07733e+01 2.66409e+00 2.72389e+00 -5.98014e-02
9.20373e+01 2.63320e+00 2.69204e+00 -5.88424e-02
9.33190e+01 2.60266e+00 2.66054e+00 -5.78817e-02
9.46185e+01 2.57247e+00 2.62939e+00 -5.69200e-02
9.59361e+01 2.54262e+00 2.59858e+00 -5.59577e-02
9.72720e+01 2.51311e+00 2.56811e+00 -5.49956e-02
9.86266e+01 2.48395e+00 2.53798e+00 -5.40341e-02
1.00000e+02 2.45511e+00 2.50818e+00 -5.30739e-02
1.01393e+02 2.42660e+00 2.47872e+00 -5.21154e-02
1.02804e+02 2.39842e+00 2.44958e+00 -5.11592e-02
1.04236e+02 2.37055e+00 2.42076e+00 -5.02057e-02
1.05688e+02 2.34300e+00 2.39226e+00 -4.92554e-02
1.07159e+02 2.31577e+00 2.36408e+00 -4.83088e-02
1.08652e+02 2.28884e+00 2.33621e+00 -4.73663e-02
1.10165e+02 2.26222e+00 2.30864e+00 -4.64283e-02
1.11699e+02 2.23589e+00 2.28139e+00 -4.54951e-02
1.13254e+02 2.20987e+00 2.25444e+00 -4.45672e-02
1.14831e+02 2.18414e+00 2.22778e+00 -4.36450e-02
1.16430e+02 2.15869e+00 2.20142e+00 -4.27287e-02
1.18052e+02 2.13354e+00 2.17536e+00 -4.18186e-02
1.19696e+02 2.10867e+00 2.14958e+00 -4.09152e-02
1.21362e+02 2.08408e+00 2.12409e+00 -4.00185e-02
1.23052e+02 2.05976e+00 2.09889e+00 -3.91290e-02
1.24766e+02 2.03572e+00 2.07396e+00 -3.82469e-02
1.26503e+02 2.01194e+00 2.04932e+00 -3.73724e-02
1.28265e+02 1.98844e+00 2.02494e+00 -3.65057e-02
1.30051e+02 1.96519e+00 2.00084e+00 -3.56470e-02
1.31862e+02 1.94221e+00 1.97701e+00 -3.47966e-02
1.33698e+02 1.91948e+00 1.95344e+00 -3.39546e-02
1.35560e+02 1.89701e+00 1.93013e+00 -3.31213e-02
1.37448e+02 1.87479e+00 1.90709e+00 -3.22966e-02
1.39362e+02 1.85282e+00 1.88430e+00 -3.14809e-02
1.41303e+02 1.83109e+00 1.86176e+00 -3.06743e-02
1.43270e+02 1.80960e+00 1.83948e+00 -2.98769e-02
1.45265e+02 1.78836e+00 1.81745e+00 -2.90887e-02
1.47288e+02 1.76735e+00 1.79566e+00 -2.83101e-02
1.49339e+02 1.74658e+00 1.77412e+00 -2.75409e-02
1.51419e+02 1.72603e+00 1.75281e+00 -2.67815e-02
1.53528e+02 1.70572e+00 1.73175e+00 -2.60317e-02
1.55665e+02 1.68563e+00 1.71092e+00 -2.52919e-02
1.57833e+02 1.66576e+00 1.69032e+00 -2.45620e-02
1.60031e+02 1.64612e+00 1.66996e+00 -2.38421e-02
1.62260e+02 1.62669e+00 1.64982e+00 -2.31323e-02
1.64519e+02 1.60748e+00 1.62991e+00 -2.24327e-02
1.66810e+02 1.58848e+00 1.61023e+00 -2.17434e-02
1.69133e+02 1.56969e+00 1.59076e+00 -2.10644e-02
1.71488e+02 1.55112e+00 1.57151e+00 -2.03958e-02
1.73876e+02 1.53274e+00 1.55248e+00 -1.97377e-02
1.76298e+02 1.51457e+00 1.53366e+00 -1.90901e-02
1.78753e+02 1.49660e+00 1.51506e+00 -1.84531e-02
1.81242e+02 1.47883e+00 1.49666e+00 -1.78267e-02
1.83766e+02 1.46126e+00 1.47847e+00 -1.72111e-02
1.86325e+02 1.44388e+00 1.46049e+00 -1.66062e-02
1.88919e+02 1.42669e+00 1.44270e+00 -1.60121e-02
1.91550e+02 1.40969e+00 1.42512e+00 -1.54290e-02
1.94217e+02 1.39288e+00 1.40774e+00 -1.48567e-02
1.96922e+02 1.37626e+00 1.39055e+00 -1.42954e-02
1.99664e+02 1.35982e+00 1.37356e+00 -1.37452e-02
2.02445e+02 1.34356e+00 1.35676e+00 -1.32059e-02
2.05264e+02 1.32748e+00 1.34015e+00 -1.26778e-02
2.08122e+02 1.31157e+00 1.32373e+00 -1.21609e-02
2.11020e+02 1.29584e+00 1.30750e+00 -1.16551e-02
2.13959e+02 1.28028e+00 1.29144e+00 -1.11605e-02
2.16938e+02 1.26490e+00 1.27558e+00 -1.06772e-02
2.19959e+02 1.24968e+00 1.25989e+00 -1.02051e-02
2.23022e+02 1.23463e+00 1.24438e+00 -9.74433e-03
2.26128e+02 1.21975e+00 1.22904e+00 -9.29486e-03
2.29277e+02 1.20502e+00 1.21388e+00 -8.85672e-03
2.32470e+02 1.19046e+00 1.19889e+00 -8.42992e-03
2.35707e+02 1.17606e+00 1.18408e+00 -8.01445e-03
2.38989e+02 1.16182e+00 1.16943e+00 -7.61034e-03
2.42317e+02 1.14773e+00 1.15495e+00 -7.21756e-03
2.45692e+02 1.13380e+00 1.14064e+00 -6.83611e-03
2.49113e+02 1.12002e+00 1.12648e+00 -6.46598e-03
2.52582e+02 1.10639e+00 1.11250e+00 -6.10715e-03
2.56099e+02 1.09291e+00 1.09867e+00 -5.75960e-03
2.59666e+02 1.07957e+00 1.08500e+00 -5.42328e-03
2.63282e+02 1.06639e+00 1.07148e+00 -5.09817e-03
2.66948e+02 1.05334e+00 1.05813e+00 -4.78422e-03
2.70665e+02 1.04044e+00 1.04492e+00 -4.48137e-03
2.74434e+02 1.02768e+00 1.03187e+00 -4.18958e-03
2.78256e+02 1.01506e+00 1.01897e+00 -3.90877e-03
2.82131e+02 1.00257e+00 1.00621e+00 -3.63888e-03
2.86060e+02 9.90226e-01 9.93606e-01 -3.37983e-03
2.90043e+02 9.78013e-01 9.81145e-01 -3.13154e-03
2.94082e+02 9.65934e-01 9.68828e-01 -2.89391e-03
2.98177e+02 9.53987e-01 9.56654e-01 -2.66684e-03
3.02329e+02 9.42171e-01 9.44621e-01 -2.45024e-03
3.06540e+02 9.30483e-01 9.32727e-01 -2.24399e-03
3.10808e+02 9.18924e-01 9.20972e-01 -2.04796e-03
3.15136e+02 9.07491e-01 9.09353e-01 -1.86204e-03
3.19525e+02 8.96183e-01 8.97869e-01 -1.68610e-03
3.23974e+02 8.84999e-01 8.86519e-01 -1.51999e-03
3.28486e+02 8.73937e-01 8.75301e-01 -1.36357e-03
3.33060e+02 8.62998e-01 8.64214e-01 -1.21669e-03
3.37698e+02 8.52178e-01 8.53257e-01 -1.07919e-03
3.42401e+02 8.41477e-01 8.42428e-01 -9.50917e-04
3.47169e+02 8.30894e-01 8.31725e-01 -8.31694e-04
3.52003e+02 8.20427e-01 8.21149e-01 -7.21351e-04
3.56905e+02 8.10076e-01 8.10696e-01 -6.19708e-04
3.61875e+02 7.99839e-01 8.00366e-01 -5.26582e-04
3.66914e+02 7.89716e-01 7.90158e-01 -4.41786e-04
3.72024e+02 7.79704e-01 7.80070e-01 -3.65126e-04
3.77204e+02 7.69804e-01 7.70100e-01 -2.96406e-04
3.82457e+02 7.60013e-01 7.60249e-01 -2.35425e-04
3.87783e+02 7.50332e-01 7.50514e-01 -1.81981e-04
3.93183e+02 7.40758e-01 7.40894e-01 -1.35866e-04
3.98658e+02 7.31291e-01 7.31388e-01 -9.68697e-05
4.04210e+02 7.21931e-01 7.21995e-01 -6.47803e-05
4.09838e+02 7.12674e-01 7.12714e-01 -3.93830e-05
4.15546e+02 7.03522e-01 7.03543e-01 -2.04613e-05
4.21332e+02 6.94473e-01 6.94481e-01 -7.79708e-06
4.27199e+02 6.85526e-01 6.85527e-01 -1.17087e-06
4.33148e+02 6.76680e-01 6.76680e-01 -3.62376e-07
4.39180e+02 6.67934e-01 6.67939e-01 -5.15064e-06
4.45296e+02 6.59287e-01 6.59303e-01 -1.53144e-05
4.51497e+02 6.50739e-01 6.50770e-01 -3.06324e-05
4.57784e+02 6.42288e-01 6.42339e-01 -5.08838e-05
4.64159e+02 6.33934e-01 6.34010e-01 -7.58483e-05
4.70622e+02 6.25676e-01 6.25781e-01 -1.05307e-04
4.77176e+02 6.17512e-01 6.17651e-01 -1.39040e-04
4.83821e+02 6.09443e-01 6.09619e-01 -1.76833e-04
4.90558e+02 6.01466e-01 6.01685e-01 -2.18470e-04
4.97390e+02 5.93582e-01 5.93846e-01 -2.63739e-04
5.04316e+02 5.85790e-01 5.86102e-01 -3.12429e-04
5.11339e+02 5.78088e-01 5.78452e-01 -3.64332e-04
5.18459e+02 5.70476e-01 5.70896e-01 -4.19243e-04
5.25679e+02 5.62954e-01 5.63431e-01 -4.76960e-04
5.32999e+02 5.55519e-01 5.56056e-01 -5.37285e-04
5.40422e+02 5.48172e-01 5.48772e-01 -6.00022e-04
5.47947e+02 5.40912e-01 5.41577e-01 -6.64979e-04
5.55578e+02 5.33738e-01 5.34470e-01 -7.31969e-04
5.63314e+02 5.26649e-01 5.27450e-01 -8.00808e-04
5.71159e+02 5.19645e-01 5.20516e-01 -8.71316e-04
5.79112e+02 5.12724e-01 5.13667e-01 -9.43318e-04
5.87177e+02 5.05886e-01 5.06902e-01 -1.01664e-03
5.95353e+02 4.99130e-01 5.00221e-01 -1.09112e-03
6.03644e+02 4.92456e-01 4.93622e-01 -1.16660e-03
6.12050e+02 4.85862e-01 4.87105e-01 -1.24291e-03
6.20573e+02 4.79348e-01 4.80668e-01 -1.31991e-03
6.29215e+02 4.72913e-01 4.74311e-01 -1.39745e-03
6.37977e+02 4.66557e-01 4.68033e-01 -1.47538e-03
6.46861e+02 4.60279e-01 4.61832e-01 -1.55357e-03
6.55869e+02 4.54077e-01 4.55709e-01 -1.63189e-03
6.65002e+02 4.47952e-01 4.49662e-01 -1.71020e-03
6.74262e+02 4.41902e-01 4.43690e-01 -1.78840e-03
6.83652e+02 4.35927e-01 4.37793e-01 -1.86635e-03
6.93172e+02 4.30026e-01 4.31970e-01 -1.94395e-03
7.02824e+02 4.24199e-01 4.26220e-01 -2.02108e-03
7.12612e+02 4.18444e-01 4.20541e-01 -2.09766e-03
7.22535e+02 4.12761e-01 4.14934e-01 -2.17358e-03
7.32597e+02 4.07149e-01 4.09398e-01 -2.24874e-03
7.42798e+02 4.01608e-01 4.03931e-01 -2.32307e-03
7.53142e+02 3.96137e-01 3.98533e-01 -2.39647e-03
7.63630e+02 3.90734e-01 3.93203e-01 -2.46887e-03
7.74264e+02 3.85401e-01 3.87941e-01 -2.54020e-03
7.85046e+02 3.80135e-01 3.82745e-01 -2.61039e-03
7.95978e+02 3.74936e-01 3.77615e-01 -2.67937e-03
8.07062e+02 3.69803e-01 3.72550e-01 -2.74708e-03
8.18301e+02 3.64736e-01 3.67550e-01 -2.81348e-03
8.29696e+02 3.59735e-01 3.62613e-01 -2.87850e-03
8.41250e+02 3.54797e-01 3.57739e-01 -2.94210e-03
8.52964e+02 3.49923e-01 3.52927e-01 -3.00424e-03
8.64842e+02 3.45112e-01 3.48177e-01 -3.06487e-03
8.76886e+02 3.40364e-01 3.43488e-01 -3.12397e-03
8.89097e+02 3.35677e-01 3.38858e-01 -3.18149e-03
9.01478e+02 3.31051e-01 3.34288e-01 -3.23742e-03
9.14031e+02 3.26485e-01 3.29777e-01 -3.29172e-03
9.26759e+02 3.21979e-01 3.25323e-01 -3.34438e-03
9.39665e+02 3.17532e-01 3.20927e-01 -3.39537e-03
9.52750e+02 3.13143e-01 3.16588e-01 -3.44469e-03
9.66017e+02 3.08812e-01 3.12304e-01 -3.49231e-03
9.79470e+02 3.04538e-01 3.08076e-01 -3.53823e-03
9.93109e+02 3.00321e-01 3.03903e-01 -3.58244e-03
1.00694e+03 2.96159e-01 2.99784e-01 -3.62494e-03
1.02096e+03 2.92052e-01 2.95718e-01 -3.66573e-03
1.03518e+03 2.88000e-01 2.91705e-01 -3.70480e-03
1.04959e+03 2.84002e-01 2.87744e-01 -3.74216e-03
1.06421e+03 2.80057e-01 2.83834e-01 -3.77781e-03
1.07903e+03 2.76164e-01 2.79976e-01 -3.81177e-03
1.09405e+03 2.72324e-01 2.76168e-01 -3.84403e-03
1.10929e+03 2.68535e-01 2.72410e-01 -3.87462e-03
1.12474e+03 2.64797e-01 2.68700e-01 -3.90354e-03
1.14040e+03 2.61109e-01 2.65040e-01 -3.93080e-03
1.15628e+03 2.57471e-01 2.61427e-01 -3.95642e-03
1.17238e+03 2.53881e-01 2.57862e-01 -3.98043e-03
1.18871e+03 2.50340e-01 2.54343e-01 -4.00283e-03
1.20526e+03 2.46847e-01 2.50871e-01 -4.02365e-03
1.22204e+03 2.43402e-01 2.47445e-01 -4.04290e-03
1.23906e+03 2.40003e-01 2.44063e-01 -4.06062e-03
1.25632e+03 2.36650e-01 2.40727e-01 -4.07681e-03
1.27381e+03 2.33342e-01 2.37434e-01 -4.09151e-03
1.29155e+03 2.30080e-01 2.34185e-01 -4.10474e-03
1.30954e+03 2.26862e-01 2.30979e-01 -4.11653e-03
1.32777e+03 2.23688e-01 2.27815e-01 -4.12689e-03
1.34626e+03 2.20557e-01 2.24693e-01 -4.13587e-03
1.36501e+03 2.17470e-01 2.21613e-01 -4.14347e-03
1.38402e+03 2.14424e-01 2.18574e-01 -4.14974e-03
1.40329e+03 2.11420e-01 2.15575e-01 -4.15469e-03
1.42283e+03 2.08457e-01 2.12616e-01 -4.15836e-03
1.44264e+03 2.05535e-01 2.09696e-01 -4.16078e-03
1.46273e+03 2.02654e-01 2.06816e-01 -4.16197e-03
1.48310e+03 1.99812e-01 2.03973e-01 -4.16196e-03
1.50376e+03 1.97009e-01 2.01169e-01 -4.16079e-03
1.52470e+03 1.94244e-01 1.98403e-01 -4.15847e-03
1.54593e+03 1.91518e-01 1.95673e-01 -4.15505e-03
1.56746e+03 1.88829e-01 1.92980e-01 -4.15054e-03
1.58928e+03 1.86178e-01 1.90323e-01 -4.14498e-03
1.61141e+03 1.83563e-01 1.87702e-01 -4.13840e-03
1.63385e+03 1.80985e-01 1.85116e-01 -4.13082e-03
1.65661e+03 1.78442e-01 1.82564e-01 -4.12228e-03
1.67967e+03 1.75935e-01 1.80047e-01 -4.11280e-03
1.70307e+03 1.73462e-01 1.77564e-01 -4.10241e-03
1.72678e+03 1.71024e-01 1.75115e-01 -4.09114e-03
1.75083e+03 1.68619e-01 1.72698e-01 -4.07902e-03
1.77521e+03 1.66248e-01 1.70314e-01 -4.06608e-03
1.79993e+03 1.63910e-01 1.67962e-01 -4.05234e-03
1.82499e+03 1.61605e-01 1.65643e-01 -4.03783e-03
1.85041e+03 1.59331e-01 1.63354e-01 -4.02257e-03
1.87617e+03 1.57090e-01 1.61096e-01 -4.00660e-03
1.90230e+03 1.54880e-01 1.58869e-01 -3.98994e-03
1.92879e+03 1.52700e-01 1.56673e-01 -3.97261e-03
1.95565e+03 1.50551e-01 1.54506e-01 -3.95464e-03
1.98288e+03 1.48432e-01 1.52368e-01 -3.93606e-03
2.01050e+03 1.46343e-01 1.50260e-01 -3.91689e-03
2.03849e+03 1.44283e-01 1.48180e-01 -3.89715e-03
2.06688e+03 1.42252e-01 1.46128e-01 -3.87687e-03
2.09566e+03 1.40249e-01 1.44105e-01 -3.85607e-03
2.12485e+03 1.38274e-01 1.42109e-01 -3.83477e-03
2.15443e+03 1.36327e-01 1.40140e-01 -3.81300e-03
2.18444e+03 1.34407e-01 1.38198e-01 -3.79078e-03
2.21486e+03 1.32515e-01 1.36283e-01 -3.76812e-03
2.24570e+03 1.30648e-01 1.34394e-01 -3.74506e-03
2.27697e+03 1.28809e-01 1.32530e-01 -3.72161e-03
2.30868e+03 1.26994e-01 1.30692e-01 -3.69779e-03
2.34083e+03 1.25206e-01 1.28879e-01 -3.67362e-03
2.37342e+03 1.23442e-01 1.27091e-01 -3.64912e-03
2.40648e+03 1.21704e-01 1.25328e-01 -3.62431e-03
2.43999e+03 1.19989e-01 1.23589e-01 -3.59921e-03
2.47396e+03 1.18299e-01 1.21873e-01 -3.57383e-03
2.50842e+03 1.16633e-01 1.20181e-01 -3.54820e-03
2.54335e+03 1.14990e-01 1.18513e-01 -3.52232e-03
2.57876e+03 1.13370e-01 1.16867e-01 -3.49623e-03
2.61467e+03 1.11774e-01 1.15244e-01 -3.46992e-03
2.65108e+03 1.10199e-01 1.13643e-01 -3.44342e-03
2.68800e+03 1.08647e-01 1.12064e-01 -3.41675e-03
2.72543e+03 1.07117e-01 1.10507e-01 -3.38991e-03
2.76339e+03 1.05608e-01 1.08971e-01 -3.36293e-03
2.80187e+03 1.04121e-01 1.07457e-01 -3.33581e-03
2.84088e+03 1.02654e-01 1.05963e-01 -3.30858e-03
2.88044e+03 1.01209e-01 1.04490e-01 -3.28124e-03
2.92056e+03 9.97832e-02 1.03037e-01 -3.25380e-03
2.96123e+03 9.83780e-02 1.01604e-01 -3.22628e-03
3.00246e+03 9.69926e-02 1.00191e-01 -3.19870e-03
3.04427e+03 9.56268e-02 9.87979e-02 -3.17106e-03
3.08666e+03 9.42803e-02 9.74237e-02 -3.14337e-03
3.12965e+03 9.29528e-02 9.60685e-02 -3.11564e-03
3.17323e+03 9.16441e-02 9.47320e-02 -3.08790e-03
3.21742e+03 9.03539e-02 9.34140e-02 -3.06013e-03
3.26222e+03 8.90819e-02 9.21143e-02 -3.03237e-03
3.30765e+03 8.78279e-02 9.08325e-02 -3.00461e-03
3.35371e+03 8.65916e-02 8.95684e-02 -2.97686e-03
3.40041e+03 8.53728e-02 8.83219e-02 -2.94914e-03
3.44776e+03 8.41712e-02 8.70926e-02 -2.92145e-03
3.49578e+03 8.29866e-02 8.58804e-02 -2.89380e-03
3.54446e+03 8.18187e-02 8.46849e-02 -2.86620e-03
3.59381e+03 8.06674e-02 8.35061e-02 -2.83865e-03
3.64386e+03 7.95324e-02 8.23435e-02 -2.81117e-03
3.69460e+03 7.84134e-02 8.11971e-02 -2.78376e-03
3.74605e+03 7.73102e-02 8.00666e-02 -2.75642e-03
3.79822e+03 7.62226e-02 7.89518e-02 -2.72917e-03
3.85111e+03 7.51505e-02 7.78525e-02 -2.70201e-03
3.90474e+03 7.40935e-02 7.67684e-02 -2.67495e-03
3.95911e+03 7.30514e-02 7.56994e-02 -2.64799e-03
4.01424e+03 7.20241e-02 7.46452e-02 -2.62113e-03
4.07014e+03 7.10113e-02 7.36057e-02 -2.59439e-03
4.12682e+03 7.00129e-02 7.25807e-02 -2.56777e-03
4.18429e+03 6.90286e-02 7.15698e-02 -2.54127e-03
4.24256e+03 6.80582e-02 7.05731e-02 -2.51490e-03
4.30164e+03 6.71015e-02 6.95902e-02 -2.48866e-03
4.36154e+03 6.61584e-02 6.86209e-02 -2.46256e-03
4.42227e+03 6.52286e-02 6.76652e-02 -2.43659e-03
4.48386e+03 6.43120e-02 6.67227e-02 -2.41077e-03
4.54630e+03 6.34083e-02 6.57934e-02 -2.38510e-03
4.60960e+03 6.25174e-02 6.48770e-02 -2.35958e-03
4.67380e+03 6.16392e-02 6.39734e-02 -2.33421e-03
4.73888e+03 6.07733e-02 6.30823e-02 -2.30900e-03
4.80487e+03 5.99197e-02 6.22037e-02 -2.28395e-03
4.87178e+03 5.90782e-02 6.13373e-02 -2.25907e-03
4.93962e+03 5.82486e-02 6.04829e-02 -2.23435e-03
5.00841e+03 5.74307e-02 5.96405e-02 -2.20979e-03
5.07815e+03 5.66244e-02 5.88098e-02 -2.18541e-03
5.14887e+03 5.58295e-02 5.79907e-02 -2.16120e-03
5.22057e+03 5.50458e-02 5.71830e-02 -2.13716e-03
5.29327e+03 5.42733e-02 5.63866e-02 -2.11330e-03
5.36698e+03 5.35116e-02 5.56012e-02 -2.08962e-03
5.44171e+03 5.27607e-02 5.48269e-02 -2.06612e-03
5.51749e+03 5.20205e-02 5.40633e-02 -2.04280e-03
5.59433e+03 5.12907e-02 5.33103e-02 -2.01966e-03
5.67223e+03 5.05712e-02 5.25679e-02 -1.99670e-03
5.75122e+03 4.98619e-02 5.18358e-02 -1.97393e-03
5.83131e+03 4.91626e-02 5.11140e-02 -1.95134e-03
5.91251e+03 4.84732e-02 5.04022e-02 -1.92895e-03
5.99484e+03 4.77936e-02 4.97003e-02 -1.90673e-03
6.07832e+03 4.71236e-02 4.90083e-02 -1.88471e-03
6.16297e+03 4.64630e-02 4.83259e-02 -1.86287e-03
6.24879e+03 4.58117e-02 4.76530e-02 -1.84122e-03
6.33580e+03 4.51697e-02 4.69895e-02 -1.81977e-03
6.42403e+03 4.45368e-02 4.63353e-02 -1.79850e-03
6.51349e+03 4.39127e-02 4.56902e-02 -1.77742e-03
6.60419e+03 4.32975e-02 4.50541e-02 -1.75653e-03
6.69616e+03 4.26910e-02 4.44269e-02 -1.73583e-03
6.78941e+03 4.20931e-02 4.38084e-02 -1.71533e-03
6.88395e+03 4.15036e-02 4.31986e-02 -1.69501e-03
6.97981e+03 4.09224e-02 4.25973e-02 -1.67488e-03
7.07701e+03 4.03495e-02 4.20044e-02 -1.65495e-03
7.17556e+03 3.97846e-02 4.14198e-02 -1.63520e-03
7.27548e+03 3.92277e-02 4.08433e-02 -1.61564e-03
7.37680e+03 3.86787e-02 4.02749e-02 -1.59627e-03
7.47952e+03 3.81374e-02 3.97145e-02 -1.57709e-03
7.58368e+03 3.76037e-02 3.91618e-02 -1.55809e-03
7.68928e+03 3.70776e-02 3.86169e-02 -1.53929e-03
7.79636e+03 3.65589e-02 3.80796e-02 -1.52067e-03
7.90493e+03 3.60476e-02 3.75498e-02 -1.50224e-03
8.01501e+03 3.55434e-02 3.70274e-02 -1.48399e-03
8.12662e+03 3.50464e-02 3.65123e-02 -1.46593e-03
8.23979e+03 3.45563e-02 3.60044e-02 -1.44805e-03
8.35453e+03 3.40732e-02 3.55036e-02 -1.43036e-03
8.47087e+03 3.35969e-02 3.50098e-02 -1.41285e-03
8.58883e+03 3.31273e-02 3.45228e-02 -1.39552e-03
8.70843e+03 3.26643e-02 3.40427e-02 -1.37837e-03
8.82970e+03 3.22079e-02 3.35693e-02 -1.36140e-03
8.95266e+03 3.17579e-02 3.31025e-02 -1.34461e-03
9.07733e+03 3.13142e-02 3.26422e-02 -1.32800e-03
9.20373e+03 3.08768e-02 3.21884e-02 -1.31157e-03
9.33190e+03 3.04456e-02 3.17409e-02 -1.29531e-03
9.46185e+03 3.00204e-02 3.12996e-02 -1.27922e-03
9.59361e+03 2.96012e-02 3.08645e-02 -1.26331e-03
9.72720e+03 2.91880e-02 3.04355e-02 -1.24758e-03
9.86266e+03 2.87805e-02 3.00125e-02 -1.23201e-03
1.00000e+04 2.83788e-02 2.95954e-02 -1.21662e-03


==> fig/poisson_Y_Yr.txt <==
p Y Yr
-1.50000e+01 9.74987e-03 9.74901e-03
-1.49850e+01 9.75814e-03 9.75728e-03
-1.49700e+01 9.76643e-03 9.76557e-03
-1.49550e+01 9.77473e-03 9.77387e-03
-1.49400e+01 9.78304e-03 9.78218e-03
-1.49250e+01 9.79137e-03 9.79051e-03
-1.49100e+01 9.79971e-03 9.79886e-03
-1.48949e+01 9.80807e-03 9.80722e-03
-1.48799e+01 9.81644e-03 9.81559e-03
-1.48649e+01 9.82483e-03 9.82398e-03
-1.48499e+01 9.83323e-03 9.83238e-03
-1.48349e+01 9.84165e-03 9.84079e-03
-1.48199e+01 9.85008e-03 9.84923e-03
-1.48049e+01 9.85853e-03 9.85767e-03
-1.47899e+01 9.86699e-03 9.86613e-03
-1.47749e+01 9.87546e-03 9.87461e-03
-1.47599e+01 9.88395e-03 9.88310e-03
-1.47449e+01 9.89246e-03 9.89160e-03
-1.47299e+01 9.90098e-03 9.90012e-03
-1.47149e+01 9.90951e-03 9.90866e-03
-1.46998e+01 9.91806e-03 9.91721e-03
-1.46848e+01 9.92663e-03 9.92577e-03
-1.46698e+01 9.93521e-03 9.93436e-03
-1.46548e+01 9.94380e-03 9.94295e-03
-1.46398e+01 9.95241e-03 9.95156e-03
-1.46248e+01 9.96104e-03 9.96019e-03
-1.46098e+01 9.96968e-03 9.96883e-03
-1.45948e+01 9.97834e-03 9.97748e-03
-1.45798e+01 9.98701e-03 9.98616e-03
-1.45648e+01 9.99569e-03 9.99484e-03
-1.45498e+01 1.00044e-02 1.00035e-02
-1.45348e+01 1.00131e-02 1.00123e-02
-1.45198e+01 1.00218e-02 1.00210e-02
-1.45048e+01 1.00306e-02 1.00297e-02
-1.44897e+01 1.00394e-02 1.00385e-02
-1.44747e+01 1.00481e-02 1.00473e-02
-1.44597e+01 1.00569e-02 1.00561e-02
-1.44447e+01 1.00657e-02 1.00649e-02
-1.44297e+01 1.00746e-02 1.00737e-02
-1.44147e+01 1.00834e-02 1.00826e-02
-1.43997e+01 1.00923e-02 1.00914e-02
-1.43847e+01 1.01011e-02 1.01003e-02
-1.43697e+01 1.01100e-02 1.01092e-02
-1.43547e+01 1.01189e-02 1.01181e-02
-1.43397e+01 1.01279e-02 1.01270e-02
-1.43247e+01 1.01368e-02 1.01360e-02
-1.43097e+01 1.01458e-02 1.01449e-02
-1.42946e+01 1.01547e-02 1.01539e-02
-1.42796e+01 1.01637e-02 1.01629e-02
-1.42646e+01 1.01727e-02 1.01719e-02
-1.42496e+01 1.01817e-02 1.01809e-02
-1.42346e+01 1.01908e-02 1.01899e-02
-1.42196e+01 1.01998e-02 1.01990e-02
-1.42046e+01 1.02089e-02 1.02081e-02
-1.41896e+01 1.02180e-02 1.02171e-02
-1.41746e+01 1.02271e-02 1.02262e-02
-1.41596e+01 1.02362e-02 1.02354e-02
-1.41446e+01 1.02453e-02 1.02445e-02
-1.41296e+01 1.02545e-02 1.02536e-02
-1.41146e+01 1.02637e-02 1.02628e-02
-1.40995e+01 1.02728e-02 1.02720e-02
-1.40845e+01 1.02820e-02 1.02812e-02
-1.40695e+01 1.02913e-02 1.02904e-02
-1.40545e+01 1.03005e-02 1.02997e-02
-1.40395e+01 1.03097e-02 1.03089e-02
-1.40245e+01 1.03190e-02 1.03182e-02
-1.40095e+01 1.03283e-02 1.03275e-02
-1.39945e+01 1.03376e-02 1.03368e-02
-1.39795e+01 1.03469e-02 1.03461e-02
-1.39645e+01 1.03563e-02 1.03554e-02
-1.39495e+01 1.03656e-02 1.03648e-02
-1.39345e+01 1.03750e-02 1.03742e-02
-1.39195e+01 1.03844e-02 1.03835e-02
-1.39045e+01 1.03938e-02 1.03929e-02
-1.38894e+01 1.04032e-02 1.04024e-02
-1.38744e+01 1.04126e-02 1.04118e-02
-1.38594e+01 1.04221e-02 1.04213e-02
-1.38444e+01 1.04316e-02 1.04307e-02
-1.38294e+01 1.04411e-02 1.04402e-02
-1.38144e+01 1.04506e-02 1.04498e-02
-1.37994e+01 1.04601e-02 1.04593e-02
-1.37844e+01 1.04697e-02 1.04688e-02
-1.37694e+01 1.04792e-02 1.04784e-02
-1.37544e+01 1.04888e-02 1.04880e-02
-1.37394e+01 1.04984e-02 1.04976e-02
-1.37244e+01 1.05080e-02 1.05072e-02
-1.37094e+01 1.05177e-02 1.05168e-02
-1.36943e+01 1.05273e-02 1.05265e-02
-1.36793e+01 1.05370e-02 1.05362e-02
-1.36643e+01 1.05467e-02 1.05459e-02
-1.36493e+01 1.05564e-02 1.05556e-02
-1.36343e+01 1.05661e-02 1.05653e-02
-1.36193e+01 1.05759e-02 1.05750e-02
-1.36043e+01 1.05856e-02 1.05848e-02
-1.35893e+01 1.05954e-02 1.05946e-02
-1.35743e+01 1.06052e-02 1.06044e-02
-1.35593e+01 1.06150e-02 1.06142e-02
-1.35443e+01 1.06249e-02 1.06240e-02
-1.35293e+01 1.06347e-02 1.06339e-02
-1.35143e+01 1.06446e-02 1.06438e-02
-1.34992e+01 1.06545e-02 1.06537e-02
-1.34842e+01 1.06644e-02 1.06636e-02
-1.34692e+01 1.06743e-02 1.06735e-02
-1.34542e+01 1.06843e-02 1.06835e-02
-1.34392e+01 1.06943e-02 1.06934e-02
-1.34242e+01 1.07043e-02 1.07034e-02
-1.34092e+01 1.07143e-02 1.07134e-02
-1.33942e+01 1.07243e-02 1.07235e-02
-1.33792e+01 1.07343e-02 1.07335e-02
-1.33642e+01 1.07444e-02 1.07436e-02
-1.33492e+01 1.07545e-02 1.07537e-02
-1.33342e+01 1.07646e-02 1.07638e-02
-1.33192e+01 1.07747e-02 1.07739e-02
-1.33042e+01 1.07849e-02 1.07840e-02
-1.32891e+01 1.07950e-02 1.07942e-02
-1.32741e+01 1.08052e-02 1.08044e-02
-1.32591e+01 1.08154e-02 1.08146e-02
-1.32441e+01 1.08256e-02 1.08248e-02
-1.32291e+01 1.08359e-02 1.08350e-02
-1.32141e+01 1.08461e-02 1.08453e-02
-1.31991e+01 1.08564e-02 1.08556e-02
-1.31841e+01 1.08667e-02 1.08659e-02
-1.31691e+01 1.08770e-02 1.08762e-02
-1.31541e+01 1.08874e-02 1.08865e-02
-1.31391e+01 1.08977e-02 1.08969e-02
-1.31241e+01 1.09081e-02 1.09073e-02
-1.31091e+01 1.09185e-02 1.09177e-02
-1.30940e+01 1.09289e-02 1.09281e-02
-1.30790e+01 1.09394e-02 1.09386e-02
-1.30640e+01 1.09498e-02 1.09490e-02
-1.30490e+01 1.09603e-02 1.09595e-02
-1.30340e+01 1.09708e-02 1.09700e-02
-1.30190e+01 1.09813e-02 1.09805e-02
-1.30040e+01 1.09919e-02 1.09911e-02
-1.29890e+01 1.10025e-02 1.10016e-02
-1.29740e+01 1.10130e-02 1.10122e-02
-1.29590e+01 1.10236e-02 1.10228e-02
-1.29440e+01 1.10343e-02 1.10335e-02
-1.29290e+01 1.10449e-02 1.10441e-02
-1.29140e+01 1.10556e-02 1.10548e-02
-1.28989e+01 1.10663e-02 1.10655e-02
-1.28839e+01 1.10770e-02 1.10762e-02
-1.28689e+01 1.10877e-02 1.10869e-02
-1.28539e+01 1.10985e-02 1.10977e-02
-1.28389e+01 1.11093e-02 1.11084e-02
-1.28239e+01 1.11201e-02 1.11192e-02
-1.28089e+01 1.11309e-02 1.11301e-02
-1.27939e+01 1.11417e-02 1.11409e-02
-1.27789e+01 1.11526e-02 1.11518e-02
-1.27639e+01 1.11635e-02 1.11626e-02
-1.27489e+01 1.11744e-02 1.11736e-02
-1.27339e+01 1.11853e-02 1.11845e-02
-1.27189e+01 1.11962e-02 1.11954e-02
-1.27039e+01 1.12072e-02 1.12064e-02
-1.26888e+01 1.12182e-02 1.12174e-02
-1.26738e+01 1.12292e-02 1.12284e-02
-1.26588e+01 1.12403e-02 1.12394e-02
-1.26438e+01 1.12513e-02 1.12505e-02
-1.26288e+01 1.12624e-02 1.12616e-02
-1.26138e+01 1.12735e-02 1.12727e-02
-1.25988e+01 1.12846e-02 1.12838e-02
-1.25838e+01 1.12958e-02 1.12950e-02
-1.25688e+01 1.13069e-02 1.13061e-02
-1.25538e+01 1.13181e-02 1.13173e-02
-1.25388e+01 1.13294e-02 1.13286e-02
-1.25238e+01 1.13406e-02 1.13398e-02
-1.25088e+01 1.13519e-02 1.13511e-02
-1.24937e+01 1.13631e-02 1.13623e-02
-1.24787e+01 1.13744e-02 1.13737e-02
-1.24637e+01 1.13858e-02 1.13850e-02
-1.24487e+01 1.13971e-02 1.13963e-02
-1.24337e+01 1.14085e-02 1.14077e-02
-1.24187e+01 1.14199e-02 1.14191e-02
-1.24037e+01 1.14313e-02 1.14305e-02
-1.23887e+01 1.14428e-02 1.14420e-02
-1.23737e+01 1.14543e-02 1.14535e-02
-1.23587e+01 1.14658e-02 1.14650e-02
-1.23437e+01 1.14773e-02 1.14765e-02
-1.23287e+01 1.14888e-02 1.14880e-02
-1.23137e+01 1.15004e-02 1.14996e-02
-1.22986e+01 1.15120e-02 1.15112e-02
-1.22836e+01 1.15236e-02 1.15228e-02
-1.22686e+01 1.15352e-02 1.15344e-02
-1.22536e+01 1.15469e-02 1.15461e-02
-1.22386e+01 1.15586e-02 1.15578e-02
-1.22236e+01 1.15703e-02 1.15695e-02
-1.22086e+01 1.15820e-02 1.15812e-02
-1.21936e+01 1.15938e-02 1.15930e-02
-1.21786e+01 1.16056e-02 1.16048e-02
-1.21636e+01 1.16174e-02 1.16166e-02
-1.21486e+01 1.16292e-02 1.16284e-02
-1.21336e+01 1.16411e-02 1.16403e-02
-1.21186e+01 1.16529e-02 1.16521e-02
-1.21036e+01 1.16648e-02 1.16641e-02
-1.20885e+01 1.16768e-02 1.16760e-02
-1.20735e+01 1.16887e-02 1.16879e-02
-1.20585e+01 1.17007e-02 1.16999e-02
-1.20435e+01 1.17127e-02 1.17119e-02
-1.20285e+01 1.17248e-02 1.17240e-02
-1.20135e+01 1.17368e-02 1.17360e-02
-1.19985e+01 1.17489e-02 1.17481e-02
-1.19835e+01 1.17610e-02 1.17602e-02
-1.19685e+01 1.17731e-02 1.17724e-02
-1.19535e+01 1.17853e-02 1.17845e-02
-1.19385e+01 1.17975e-02 1.17967e-02
-1.19235e+01 1.18097e-02 1.18089e-02
-1.19085e+01 1.18219e-02 1.18212e-02
-1.18934e+01 1.18342e-02 1.18334e-02
-1.18784e+01 1.18465e-02 1.18457e-02
-1.18634e+01 1.18588e-02 1.18580e-02
-1.18484e+01 1.18711e-02 1.18704e-02
-1.18334e+01 1.18835e-02 1.18827e-02
-1.18184e+01 1.18959e-02 1.18951e-02
-1.18034e+01 1.19083e-02 1.19076e-02
-1.17884e+01 1.19208e-02 1.19200e-02
-1.17734e+01 1.19333e-02 1.19325e-02
-1.17584e+01 1.19458e-02 1.19450e-02
-1.17434e+01 1.19583e-02 1.19575e-02
-1.17284e+01 1.19708e-02 1.19701e-02
-1.17134e+01 1.19834e-02 1.19827e-02
-1.16983e+01 1.19960e-02 1.19953e-02
-1.16833e+01 1.20087e-02 1.20079e-02
-1.16683e+01 1.20213e-02 1.20206e-02
-1.16533e+01 1.20340e-02 1.20333e-02
-1.16383e+01 1.20467e-02 1.20460e-02
-1.16233e+01 1.20595e-02 1.20587e-02
-1.16083e+01 1.20723e-02 1.20715e-02
-1.15933e+01 1.20851e-02 1.20843e-02
-1.15783e+01 1.20979e-02 1.20971e-02
-1.15633e+01 1.21108e-02 1.21100e-02
-1.15483e+01 1.21236e-02 1.21229e-02
-1.15333e+01 1.21366e-02 1.21358e-02
-1.15183e+01 1.21495e-02 1.21487e-02
-1.15033e+01 1.21625e-02 1.21617e-02
-1.14882e+01 1.21755e-02 1.21747e-02
-1.14732e+01 1.21885e-02 1.21877e-02
-1.14582e+01 1.22016e-02 1.22008e-02
-1.14432e+01 1.22146e-02 1.22139e-02
-1.14282e+01 1.22278e-02 1.22270e-02
-1.14132e+01 1.22409e-02 1.22401e-02
-1.13982e+01 1.22541e-02 1.22533e-02
-1.13832e+01 1.22673e-02 1.22665e-02
-1.13682e+01 1.22805e-02 1.22798e-02
-1.13532e+01 1.22938e-02 1.22930e-02
-1.13382e+01 1.23071e-02 1.23063e-02
-1.13232e+01 1.23204e-02 1.23196e-02
-1.13082e+01 1.23337e-02 1.23330e-02
-1.12931e+01 1.23471e-02 1.23464e-02
-1.12781e+01 1.23605e-02 1.23598e-02
-1.12631e+01 1.23739e-02 1.23732e-02
-1.12481e+01 1.23874e-02 1.23867e-02
-1.12331e+01 1.24009e-02 1.24002e-02
-1.12181e+01 1.24144e-02 1.24137e-02
-1.12031e+01 1.24280e-02 1.24273e-02
-1.11881e+01 1.24416e-02 1.24408e-02
-1.11731e+01 1.24552e-02 1.24545e-02
-1.11581e+01 1.24689e-02 1.24681e-02
-1.11431e+01 1.24825e-02 1.24818e-02
-1.11281e+01 1.24963e-02 1.24955e-02
-1.11131e+01 1.25100e-02 1.25093e-02
-1.10980e+01 1.25238e-02 1.25230e-02
-1.10830e+01 1.25376e-02 1.25368e-02
-1.10680e+01 1.25514e-02 1.25507e-02
-1.10530e+01 1.25653e-02 1.25645e-02
-1.10380e+01 1.25792e-02 1.25784e-02
-1.10230e+01 1.25931e-02 1.25924e-02
-1.10080e+01 1.26071e-02 1.26063e-02
-1.09930e+01 1.26211e-02 1.26203e-02
-1.09780e+01 1.26351e-02 1.26344e-02
-1.09630e+01 1.26492e-02 1.26484e-02
-1.09480e+01 1.26633e-02 1.26625e-02
-1.09330e+01 1.26774e-02 1.26766e-02
-1.09180e+01 1.26915e-02 1.26908e-02
-1.09030e+01 1.27057e-02 1.27050e-02
-1.08879e+01 1.27199e-02 1.27192e-02
-1.08729e+01 1.27342e-02 1.27335e-02
-1.08579e+01 1.27485e-02 1.27478e-02
-1.08429e+01 1.27628e-02 1.27621e-02
-1.08279e+01 1.27772e-02 1.27764e-02
-1.08129e+01 1.27915e-02 1.27908e-02
-1.07979e+01 1.28060e-02 1.28052e-02
-1.07829e+01 1.28204e-02 1.28197e-02
-1.07679e+01 1.28349e-02 1.28342e-02
-1.07529e+01 1.28494e-02 1.28487e-02
-1.07379e+01 1.28640e-02 1.28633e-02
-1.07229e+01 1.28786e-02 1.28778e-02
-1.07079e+01 1.28932e-02 1.28925e-02
-1.06928e+01 1.29078e-02 1.29071e-02
-1.06778e+01 1.29225e-02 1.29218e-02
-1.06628e+01 1.29373e-02 1.29365e-02
-1.06478e+01 1.29520e-02 1.29513e-02
-1.06328e+01 1.29668e-02 1.29661e-02
-1.06178e+01 1.29816e-02 1.29809e-02
-1.06028e+01 1.29965e-02 1.29958e-02
-1.05878e+01 1.30114e-02 1.30107e-02
-1.05728e+01 1.30263e-02 1.30256e-02
-1.05578e+01 1.30413e-02 1.30406e-02
-1.05428e+01 1.30563e-02 1.30556e-02
-1.05278e+01 1.30714e-02 1.30706e-02
-1.05128e+01 1.30864e-02 1.30857e-02
-1.04977e+01 1.31016e-02 1.31008e-02
-1.04827e+01 1.31167e-02 1.31160e-02
-1.04677e+01 1.31319e-02 1.31312e-02
-1.04527e+01 1.31471e-02 1.31464e-02
-1.04377e+01 1.31624e-02 1.31617e-02
-1.04227e+01 1.31777e-02 1.31770e-02
-1.04077e+01 1.31930e-02 1.31923e-02
-1.03927e+01 1.32084e-02 1.32077e-02
-1.03777e+01 1.32238e-02 1.32231e-02
-1.03627e+01 1.32392e-02 1.32385e-02
-1.03477e+01 1.32547e-02 1.32540e-02
-1.03327e+01 1.32702e-02 1.32695e-02
-1.03177e+01 1.32857e-02 1.32850e-02
-1.03027e+01 1.33013e-02 1.33006e-02
-1.02876e+01 1.33170e-02 1.33163e-02
-1.02726e+01 1.33326e-02 1.33319e-02
-1.02576e+01 1.33483e-02 1.33476e-02
-1.02426e+01 1.33641e-02 1.33634e-02
-1.02276e+01 1.33799e-02 1.33792e-02
-1.02126e+01 1.33957e-02 1.33950e-02
-1.01976e+01 1.34115e-02 1.34108e-02
-1.01826e+01 1.34274e-02 1.34267e-02
-1.01676e+01 1.34434e-02 1.34427e-02
-1.01526e+01 1.34593e-02 1.34587e-02
-1.01376e+01 1.34754e-02 1.34747e-02
-1.01226e+01 1.34914e-02 1.34907e-02
-1.01076e+01 1.35075e-02 1.35068e-02
-1.00925e+01 1.35236e-02 1.35230e-02
-1.00775e+01 1.35398e-02 1.35391e-02
-1.00625e+01 1.35560e-02 1.35553e-02
-1.00475e+01 1.35723e-02 1.35716e-02
-1.00325e+01 1.35886e-02 1.35879e-02
-1.00175e+01 1.36049e-02 1.36042e-02
-1.00025e+01 1.36213e-02 1.36206e-02
-9.98749e+00 1.36377e-02 1.36370e-02
-9.97249e+00 1.36541e-02 1.36535e-02
-9.95748e+00 1.36706e-02 1.36700e-02
-9.94247e+00 1.36872e-02 1.36865e-02
-9.92746e+00 1.37038e-02 1.37031e-02
-9.91246e+00 1.37204e-02 1.37197e-02
-9.89745e+00 1.37370e-02 1.37364e-02
-9.88244e+00 1.37537e-02 1.37531e-02
-9.86743e+00 1.37705e-02 1.37698e-02
-9.85243e+00 1.37873e-02 1.37866e-02
-9.83742e+00 1.38041e-02 1.38034e-02
-9.82241e+00 1.38210e-02 1.38203e-02
-9.80740e+00 1.38379e-02 1.38372e-02
-9.79240e+00 1.38548e-02 1.38542e-02
-9.77739e+00 1.38718e-02 1.38712e-02
-9.76238e+00 1.38889e-02 1.38882e-02
-9.74737e+00 1.39060e-02 1.39053e-02
-9.73237e+00 1.39231e-02 1.39224e-02
-9.71736e+00 1.39403e-02 1.39396e-02
-9.70235e+00 1.39575e-02 1.39568e-02
-9.68734e+00 1.39748e-02 1.39741e-02
-9.67234e+00 1.39921e-02 1.39914e-02
-9.65733e+00 1.40094e-02 1.40088e-02
-9.64232e+00 1.40268e-02 1.40262e-02
-9.62731e+00 1.40443e-02 1.40436e-02
-9.61231e+00 1.40617e-02 1.40611e-02
-9.59730e+00 1.40793e-02 1.40786e-02
-9.58229e+00 1.40968e-02 1.40962e-02
-9.56728e+00 1.41145e-02 1.41138e-02
-9.55228e+00 1.41321e-02 1.41315e-02
-9.53727e+00 1.41498e-02 1.41492e-02
-9.52226e+00 1.41676e-02 1.41669e-02
-9.50725e+00 1.41854e-02 1.41848e-02
-9.49225e+00 1.42033e-02 1.42026e-02
-9.47724e+00 1.42211e-02 1.42205e-02
-9.46223e+00 1.42391e-02 1.42384e-02
-9.44722e+00 1.42571e-02 1.42564e-02
-9.43222e+00 1.42751e-02 1.42745e-02
-9.41721e+00 1.42932e-02 1.42926e-02
-9.40220e+00 1.43113e-02 1.43107e-02
-9.38719e+00 1.43295e-02 1.43289e-02
-9.37219e+00 1.43477e-02 1.43471e-02
-9.35718e+00 1.43660e-02 1.43654e-02
-9.34217e+00 1.43843e-02 1.43837e-02
-9.32716e+00 1.44027e-02 1.44021e-02
-9.31216e+00 1.44211e-02 1.44205e-02
-9.29715e+00 1.44396e-02 1.44390e-02
-9.28214e+00 1.44581e-02 1.44575e-02
-9.26713e+00 1.44767e-02 1.44761e-02
-9.25213e+00 1.44953e-02 1.44947e-02
-9.23712e+00 1.45140e-02 1.45133e-02
-9.22211e+00 1.45327e-02 1.45321e-02
-9.20710e+00 1.45515e-02 1.45508e-02
-9.19210e+00 1.45703e-02 1.45696e-02
-9.17709e+00 1.45891e-02 1.45885e-02
-9.16208e+00 1.46081e-02 1.46074e-02
-9.14707e+00 1.46270e-02 1.46264e-02
-9.13207e+00 1.46460e-02 1.46454e-02
-9.11706e+00 1.46651e-02 1.46645e-02
-9.10205e+00 1.46842e-02 1.46836e-02
-9.08704e+00 1.47034e-02 1.47028e-02
-9.07204e+00 1.47226e-02 1.47220e-02
-9.05703e+00 1.47419e-02 1.47413e-02
-9.04202e+00 1.47612e-02 1.47606e-02
-9.02701e+00 1.47806e-02 1.47800e-02
-9.01201e+00 1.48001e-02 1.47994e-02
-8.99700e+00 1.48195e-02 1.48189e-02
-8.98199e+00 1.48391e-02 1.48385e-02
-8.96698e+00 1.48587e-02 1.48581e-02
-8.95198e+00 1.48783e-02 1.48777e-02
-8.93697e+00 1.48980e-02 1.48974e-02
-8.92196e+00 1.49178e-02 1.49172e-02
-8.90695e+00 1.49376e-02 1.49370e-02
-8.89195e+00 1.49575e-02 1.49569e-02
-8.87694e+00 1.49774e-02 1.49768e-02
-8.86193e+00 1.49974e-02 1.49968e-02
-8.84692e+00 1.50174e-02 1.50168e-02
-8.83192e+00 1.50375e-02 1.50369e-02
-8.81691e+00 1.50576e-02 1.50570e-02
-8.80190e+00 1.50778e-02 1.50772e-02
-8.78689e+00 1.50981e-02 1.50975e-02
-8.77189e+00 1.51184e-02 1.51178e-02
-8.75688e+00 1.51388e-02 1.51382e-02
-8.74187e+00 1.51592e-02 1.51586e-02
-8.72686e+00 1.51797e-02 1.51791e-02
-8.71186e+00 1.52002e-02 1.51996e-02
-8.69685e+00 1.52208e-02 1.52202e-02
-8.68184e+00 1.52415e-02 1.52409e-02
-8.66683e+00 1.52622e-02 1.52616e-02
-8.65183e+00 1.52830e-02 1.52824e-02
-8.63682e+00 1.53038e-02 1.53032e-02
-8.62181e+00 1.53247e-02 1.53241e-02
-8.60680e+00 1.53456e-02 1.53451e-02
-8.59180e+00 1.53666e-02 1.53661e-02
-8.57679e+00 1.53877e-02 1.53871e-02
-8.56178e+00 1.54088e-02 1.54083e-02
-8.54677e+00 1.54300e-02 1.54295e-02
-8.53177e+00 1.54513e-02 1.54507e-02
-8.51676e+00 1.54726e-02 1.54720e-02
-8.50175e+00 1.54940e-02 1.54934e-02
-8.48674e+00 1.55154e-02 1.55148e-02
-8.47174e+00 1.55369e-02 1.55363e-02
-8.45673e+00 1.55585e-02 1.55579e-02
-8.44172e+00 1.55801e-02 1.55795e-02
-8.42671e+00 1.56018e-02 1.56012e-02
-8.41171e+00 1.56235e-02 1.56229e-02
-8.39670e+00 1.56453e-02 1.56447e-02
-8.38169e+00 1.56672e-02 1.56666e-02
-8.36668e+00 1.56891e-02 1.56886e-02
-8.35168e+00 1.57111e-02 1.57106e-02
-8.33667e+00 1.57332e-02 1.57326e-02
-8.32166e+00 1.57553e-02 1.57547e-02
-8.30665e+00 1.57775e-02 1.57769e-02
-8.29165e+00 1.57998e-02 1.57992e-02
-8.27664e+00 1.58221e-02 1.58215e-02
-8.26163e+00 1.58445e-02 1.58439e-02
-8.24662e+00 1.58669e-02 1.58664e-02
-8.23162e+00 1.58894e-02 1.58889e-02
-8.21661e+00 1.59120e-02 1.59115e-02
-8.20160e+00 1.59347e-02 1.59341e-02
-8.18659e+00 1.59574e-02 1.59569e-02
-8.17159e+00 1.59802e-02 1.59797e-02
-8.15658e+00 1.60031e-02 1.60025e-02
-8.14157e+00 1.60260e-02 1.60254e-02
-8.12656e+00 1.60490e-02 1.60484e-02
-8.11156e+00 1.60720e-02 1.60715e-02
-8.09655e+00 1.60952e-02 1.60946e-02
-8.08154e+00 1.61184e-02 1.61178e-02
-8.06653e+00 1.61416e-02 1.61411e-02
-8.05153e+00 1.61650e-02 1.61644e-02
-8.03652e+00 1.61884e-02 1.61879e-02
-8.02151e+00 1.62119e-02 1.62113e-02
-8.00650e+00 1.62354e-02 1.62349e-02
-7.99150e+00 1.62591e-02 1.62585e-02
-7.97649e+00 1.62827e-02 1.62822e-02
-7.96148e+00 1.63065e-02 1.63060e-02
-7.94647e+00 1.63304e-02 1.63298e-02
-7.93147e+00 1.63543e-02 1.63538e-02
-7.91646e+00 1.63783e-02 1.63777e-02
-7.90145e+00 1.64023e-02 1.64018e-02
-7.88644e+00 1.64265e-02 1.64259e-02
-7.87144e+00 1.64507e-02 1.64501e-02
-7.85643e+00 1.64749e-02 1.64744e-02
-7.84142e+00 1.64993e-02 1.64988e-02
-7.82641e+00 1.65237e-02 1.65232e-02
-7.81141e+00 1.65482e-02 1.65477e-02
-7.79640e+00 1.65728e-02 1.65723e-02
-7.78139e+00 1.65975e-02 1.65970e-02
-7.76638e+00 1.66222e-02 1.66217e-02
-7.75138e+00 1.66470e-02 1.66465e-02
-7.73637e+00 1.66719e-02 1.66714e-02
-7.72136e+00 1.66969e-02 1.66964e-02
-7.70635e+00 1.67219e-02 1.67214e-02
-7.69135e+00 1.67471e-02 1.67466e-02
-7.67634e+00 1.67723e-02 1.67718e-02
-7.66133e+00 1.67976e-02 1.67971e-02
-7.64632e+00 1.68229e-02 1.68224e-02
-7.63132e+00 1.68484e-02 1.68479e-02
-7.61631e+00 1.68739e-02 1.68734e-02
-7.60130e+00 1.68995e-02 1.68990e-02
-7.58629e+00 1.69252e-02 1.69247e-02
-7.57129e+00 1.69510e-02 1.69505e-02
-7.55628e+00 1.69768e-02 1.69763e-02
-7.54127e+00 1.70027e-02 1.70023e-02
-7.52626e+00 1.70288e-02 1.70283e-02
-7.51126e+00 1.70549e-02 1.70544e-02
-7.49625e+00 1.70810e-02 1.70806e-02
-7.48124e+00 1.71073e-02 1.71068e-02
-7.46623e+00 1.71337e-02 1.71332e-02
-7.45123e+00 1.71601e-02 1.71596e-02
-7.43622e+00 1.71866e-02 1.71861e-02
-7.42121e+00 1.72132e-02 1.72128e-02
-7.40620e+00 1.72399e-02 1.72395e-02
-7.39120e+00 1.72667e-02 1.72662e-02
-7.37619e+00 1.72936e-02 1.72931e-02
-7.36118e+00 1.73205e-02 1.73201e-02
-7.34617e+00 1.73476e-02 1.73471e-02
-7.33117e+00 1.73747e-02 1.73742e-02
-7.31616e+00 1.74019e-02 1.74015e-02
-7.30115e+00 1.74292e-02 1.74288e-02
-7.28614e+00 1.74566e-02 1.74562e-02
-7.27114e+00 1.74841e-02 1.74837e-02
-7.25613e+00 1.75117e-02 1.75113e-02
-7.24112e+00 1.75394e-02 1.75389e-02
-7.22611e+00 1.75671e-02 1.75667e-02
-7.21111e+00 1.75950e-02 1.75946e-02
-7.19610e+00 1.76229e-02 1.76225e-02
-7.18109e+00 1.76510e-02 1.76506e-02
-7.16608e+00 1.76791e-02 1.76787e-02
-7.15108e+00 1.77074e-02 1.77069e-02
-7.13607e+00 1.77357e-02 1.77352e-02
-7.12106e+00 1.77641e-02 1.77637e-02
-7.10605e+00 1.77926e-02 1.77922e-02
-7.09105e+00 1.78212e-02 1.78208e-02
-7.07604e+00 1.78499e-02 1.78495e-02
-7.06103e+00 1.78787e-02 1.78783e-02
-7.04602e+00 1.79076e-02 1.79072e-02
-7.03102e+00 1.79367e-02 1.79362e-02
-7.01601e+00 1.79658e-02 1.79653e-02
-7.00100e+00 1.79949e-02 1.79945e-02
-6.98599e+00 1.80242e-02 1.80238e-02
-6.97099e+00 1.80536e-02 1.80532e-02
-6.95598e+00 1.80831e-02 1.80827e-02
-6.94097e+00 1.81127e-02 1.81123e-02
-6.92596e+00 1.81425e-02 1.81420e-02
-6.91096e+00 1.81723e-02 1.81718e-02
-6.89595e+00 1.82022e-02 1.82018e-02
-6.88094e+00 1.82322e-02 1.82318e-02
-6.86593e+00 1.82623e-02 1.82619e-02
-6.85093e+00 1.82925e-02 1.82921e-02
-6.83592e+00 1.83228e-02 1.83224e-02
-6.82091e+00 1.83533e-02 1.83529e-02
-6.80590e+00 1.83838e-02 1.83834e-02
-6.79090e+00 1.84145e-02 1.84141e-02
-6.77589e+00 1.84452e-02 1.84448e-02
-6.76088e+00 1.84761e-02 1.84757e-02
-6.74587e+00 1.85070e-02 1.85067e-02
-6.73087e+00 1.85381e-02 1.85377e-02
-6.71586e+00 1.85693e-02 1.85689e-02
-6.70085e+00 1.86006e-02 1.86002e-02
-6.68584e+00 1.86320e-02 1.86316e-02
-6.67084e+00 1.86635e-02 1.86632e-02
-6.65583e+00 1.86952e-02 1.86948e-02
-6.64082e+00 1.87269e-02 1.87265e-02
-6.62581e+00 1.87588e-02 1.87584e-02
-6.61081e+00 1.87908e-02 1.87904e-02
-6.59580e+00 1.88228e-02 1.88225e-02
-6.58079e+00 1.88551e-02 1.88547e-02
-6.56578e+00 1.88874e-02 1.88870e-02
-6.55078e+00 1.89198e-02 1.89195e-02
-6.53577e+00 1.89524e-02 1.89520e-02
-6.52076e+00 1.89850e-02 1.89847e-02
-6.50575e+00 1.90178e-02 1.90175e-02
-6.49075e+00 1.90508e-02 1.90504e-02
-6.47574e+00 1.90838e-02 1.90834e-02
-6.46073e+00 1.91169e-02 1.91166e-02
-6.44572e+00 1.91502e-02 1.91499e-02
-6.43072e+00 1.91836e-02 1.91833e-02
-6.41571e+00 1.92171e-02 1.92168e-02
-6.40070e+00 1.92508e-02 1.92504e-02
-6.38569e+00 1.92845e-02 1.92842e-02
-6.37069e+00 1.93184e-02 1.93181e-02
-6.35568e+00 1.93525e-02 1.93521e-02
-6.34067e+00 1.93866e-02 1.93863e-02
-6.32566e+00 1.94209e-02 1.94205e-02
-6.31066e+00 1.94553e-02 1.94550e-02
-6.29565e+00 1.94898e-02 1.94895e-02
-6.28064e+00 1.95245e-02 1.95241e-02
-6.26563e+00 1.95593e-02 1.95589e-02
-6.25063e+00 1.95942e-02 1.95939e-02
-6.23562e+00 1.96292e-02 1.96289e-02
-6.22061e+00 1.96644e-02 1.96641e-02
-6.20560e+00 1.96997e-02 1.96994e-02
-6.19060e+00 1.97352e-02 1.97349e-02
-6.17559e+00 1.97708e-02 1.97705e-02
-6.16058e+00 1.98065e-02 1.98062e-02
-6.14557e+00 1.98424e-02 1.98421e-02
-6.13057e+00 1.98784e-02 1.98781e-02
-6.11556e+00 1.99145e-02 1.99142e-02
-6.10055e+00 1.99508e-02 1.99505e-02
-6.08554e+00 1.99872e-02 1.99869e-02
-6.07054e+00 2.00238e-02 2.00235e-02
-6.05553e+00 2.00605e-02 2.00602e-02
-6.04052e+00 2.00973e-02 2.00970e-02
-6.02551e+00 2.01343e-02 2.01340e-02
-6.01051e+00 2.01714e-02 2.01711e-02
-5.99550e+00 2.02087e-02 2.02084e-02
-5.98049e+00 2.02461e-02 2.02458e-02
-5.96548e+00 2.02837e-02 2.02834e-02
-5.95048e+00 2.03214e-02 2.03211e-02
-5.93547e+00 2.03593e-02 2.03590e-02
-5.92046e+00 2.03973e-02 2.03970e-02
-5.90545e+00 2.04354e-02 2.04352e-02
-5.89045e+00 2.04738e-02 2.04735e-02
-5.87544e+00 2.05122e-02 2.05119e-02
-5.86043e+00 2.05508e-02 2.05506e-02
-5.84542e+00 2.05896e-02 2.05894e-02
-5.83042e+00 2.06286e-02 2.06283e-02
-5.81541e+00 2.06676e-02 2.06674e-02
-5.80040e+00 2.07069e-02 2.07066e-02
-5.78539e+00 2.07463e-02 2.07460e-02
-5.77039e+00 2.07859e-02 2.07856e-02
-5.75538e+00 2.08256e-02 2.08253e-02
-5.74037e+00 2.08655e-02 2.08652e-02
-5.72536e+00 2.09055e-02 2.09053e-02
-5.71036e+00 2.09457e-02 2.09455e-02
-5.69535e+00 2.09861e-02 2.09858e-02
-5.68034e+00 2.10266e-02 2.10264e-02
-5.66533e+00 2.10673e-02 2.10671e-02
-5.65033e+00 2.11082e-02 2.11080e-02
-5.63532e+00 2.11493e-02 2.11490e-02
-5.62031e+00 2.11905e-02 2.11902e-02
-5.60530e+00 2.12319e-02 2.12316e-02
-5.59030e+00 2.12734e-02 2.12732e-02
-5.57529e+00 2.13152e-02 2.13149e-02
-5.56028e+00 2.13571e-02 2.13568e-02
-5.54527e+00 2.13991e-02 2.13989e-02
-5.53027e+00 2.14414e-02 2.14412e-02
-5.51526e+00 2.14838e-02 2.14836e-02
-5.50025e+00 2.15264e-02 2.15262e-02
-5.48524e+00 2.15692e-02 2.15690e-02
-5.47024e+00 2.16122e-02 2.16120e-02
-5.45523e+00 2.16554e-02 2.16552e-02
-5.44022e+00 2.16987e-02 2.16985e-02
-5.42521e+00 2.17422e-02 2.17420e-02
-5.41021e+00 2.17860e-02 2.17857e-02
-5.39520e+00 2.18299e-02 2.18296e-02
-5.38019e+00 2.18739e-02 2.18737e-02
-5.36518e+00 2.19182e-02 2.19180e-02
-5.35018e+00 2.19627e-02 2.19625e-02
-5.33517e+00 2.20074e-02 2.20072e-02
-5.32016e+00 2.20522e-02 2.20520e-02
-5.30515e+00 2.20973e-02 2.20971e-02
-5.29015e+00 2.21425e-02 2.21423e-02
-5.27514e+00 2.21880e-02 2.21878e-02
-5.26013e+00 2.22336e-02 2.22334e-02
-5.24512e+00 2.22795e-02 2.22793e-02
-5.23012e+00 2.23255e-02 2.23253e-02
-5.21511e+00 2.23718e-02 2.23716e-02
-5.20010e+00 2.24182e-02 2.24181e-02
-5.18509e+00 2.24649e-02 2.24647e-02
-5.17009e+00 2.25118e-02 2.25116e-02
-5.15508e+00 2.25589e-02 2.25587e-02
-5.14007e+00 2.26062e-02 2.26060e-02
-5.12506e+00 2.26537e-02 2.26535e-02
-5.11006e+00 2.27014e-02 2.27012e-02
-5.09505e+00 2.27493e-02 2.27491e-02
-5.08004e+00 2.27975e-02 2.27973e-02
-5.06503e+00 2.28458e-02 2.28457e-02
-5.05003e+00 2.28944e-02 2.28943e-02
-5.03502e+00 2.29433e-02 2.29431e-02
-5.02001e+00 2.29923e-02 2.29921e-02
-5.00500e+00 2.30415e-02 2.30414e-02
-4.98999e+00 2.30910e-02 2.30909e-02
-4.97499e+00 2.31408e-02 2.31406e-02
-4.95998e+00 2.31907e-02 2.31905e-02
-4.94497e+00 2.32409e-02 2.32407e-02
-4.92996e+00 2.32913e-02 2.32911e-02
-4.91496e+00 2.33419e-02 2.33418e-02
-4.89995e+00 2.33928e-02 2.33927e-02
-4.88494e+00 2.34439e-02 2.34438e-02
-4.86993e+00 2.34953e-02 2.34952e-02
-4.85493e+00 2.35469e-02 2.35468e-02
-4.83992e+00 2.35987e-02 2.35986e-02
-4.82491e+00 2.36508e-02 2.36507e-02
-4.80990e+00 2.37032e-02 2.37030e-02
-4.79490e+00 2.37558e-02 2.37556e-02
-4.77989e+00 2.38086e-02 2.38085e-02
-4.76488e+00 2.38617e-02 2.38616e-02
-4.74987e+00 2.39150e-02 2.39149e-02
-4.73487e+00 2.39686e-02 2.39685e-02
-4.71986e+00 2.40225e-02 2.40224e-02
-4.70485e+00 2.40766e-02 2.40765e-02
-4.68984e+00 2.41310e-02 2.41309e-02
-4.67484e+00 2.41857e-02 2.41856e-02
-4.65983e+00 2.42406e-02 2.42405e-02
-4.64482e+00 2.42958e-02 2.42957e-02
-4.62981e+00 2.43512e-02 2.43511e-02
-4.61481e+00 2.44070e-02 2.44069e-02
-4.59980e+00 2.44630e-02 2.44629e-02
-4.58479e+00 2.45193e-02 2.45192e-02
-4.56978e+00 2.45758e-02 2.45757e-02
-4.55478e+00 2.46327e-02 2.46326e-02
-4.53977e+00 2.46898e-02 2.46897e-02
-4.52476e+00 2.47472e-02 2.47471e-02
-4.50975e+00 2.48049e-02 2.48048e-02
-4.49475e+00 2.48629e-02 2.48628e-02
-4.47974e+00 2.49212e-02 2.49211e-02
-4.46473e+00 2.49798e-02 2.49797e-02
-4.44972e+00 2.50387e-02 2.50386e-02
-4.43472e+00 2.50979e-02 2.50978e-02
-4.41971e+00 2.51573e-02 2.51573e-02
-4.40470e+00 2.52171e-02 2.52171e-02
-4.38969e+00 2.52772e-02 2.52772e-02
-4.37469e+00 2.53376e-02 2.53376e-02
-4.35968e+00 2.53984e-02 2.53983e-02
-4.34467e+00 2.54594e-02 2.54593e-02
-4.32966e+00 2.55208e-02 2.55207e-02
-4.31466e+00 2.55824e-02 2.55824e-02
-4.29965e+00 2.56444e-02 2.56444e-02
-4.28464e+00 2.57068e-02 2.57067e-02
-4.26963e+00 2.57694e-02 2.57693e-02
-4.25463e+00 2.58324e-02 2.58323e-02
-4.23962e+00 2.58957e-02 2.58957e-02
-4.22461e+00 2.59594e-02 2.59593e-02
-4.20960e+00 2.60234e-02 2.60233e-02
-4.19460e+00 2.60877e-02 2.60877e-02
-4.17959e+00 2.61524e-02 2.61523e-02
-4.16458e+00 2.62174e-02 2.62174e-02
-4.14957e+00 2.62828e-02 2.62828e-02
-4.13457e+00 2.63486e-02 2.63485e-02
-4.11956e+00 2.64147e-02 2.64146e-02
-4.10455e+00 2.64811e-02 2.64811e-02
-4.08954e+00 2.65479e-02 2.65479e-02
-4.07454e+00 2.66151e-02 2.66151e-02
-4.05953e+00 2.66827e-02 2.66826e-02
-4.04452e+00 2.67506e-02 2.67506e-02
-4.02951e+00 2.68189e-02 2.68189e-02
-4.01451e+00 2.68876e-02 2.68876e-02
-3.99950e+00 2.69567e-02 2.69567e-02
-3.98449e+00 2.70262e-02 2.70261e-02
-3.96948e+00 2.70960e-02 2.70960e-02
-3.95448e+00 2.71663e-02 2.71662e-02
-3.93947e+00 2.72369e-02 2.72369e-02
-3.92446e+00 2.73080e-02 2.73079e-02
-3.90945e+00 2.73794e-02 2.73794e-02
-3.89445e+00 2.74513e-02 2.74513e-02
-3.87944e+00 2.75236e-02 2.75235e-02
-3.86443e+00 2.75962e-02 2.75962e-02
-3.84942e+00 2.76694e-02 2.76693e-02
-3.83442e+00 2.77429e-02 2.77429e-02
-3.81941e+00 2.78168e-02 2.78168e-02
-3.80440e+00 2.78912e-02 2.78912e-02
-3.78939e+00 2.79661e-02 2.79661e-02
-3.77439e+00 2.80413e-02 2.80413e-02
-3.75938e+00 2.81171e-02 2.81170e-02
-3.74437e+00 2.81932e-02 2.81932e-02
-3.72936e+00 2.82698e-02 2.82698e-02
-3.71436e+00 2.83469e-02 2.83469e-02
-3.69935e+00 2.84244e-02 2.84244e-02
-3.68434e+00 2.85024e-02 2.85024e-02
-3.66933e+00 2.85809e-02 2.85809e-02
-3.65433e+00 2.86598e-02 2.86598e-02
-3.63932e+00 2.87393e-02 2.87392e-02
-3.62431e+00 2.88192e-02 2.88191e-02
-3.60930e+00 2.88996e-02 2.88995e-02
-3.59430e+00 2.89804e-02 2.89804e-02
-3.57929e+00 2.90618e-02 2.90618e-02
-3.56428e+00 2.91437e-02 2.91437e-02
-3.54927e+00 2.92261e-02 2.92261e-02
-3.53427e+00 2.93090e-02 2.93090e-02
-3.51926e+00 2.93924e-02 2.93924e-02
-3.50425e+00 2.94764e-02 2.94764e-02
-3.48924e+00 2.95609e-02 2.95609e-02
-3.47424e+00 2.96459e-02 2.96459e-02
-3.45923e+00 2.97314e-02 2.97314e-02
-3.44422e+00 2.98175e-02 2.98175e-02
-3.42921e+00 2.99042e-02 2.99042e-02
-3.41421e+00 2.99914e-02 2.99914e-02
-3.39920e+00 3.00792e-02 3.00792e-02
-3.38419e+00 3.01675e-02 3.01675e-02
-3.36918e+00 3.02564e-02 3.02564e-02
-3.35418e+00 3.03459e-02 3.03459e-02
-3.33917e+00 3.04360e-02 3.04360e-02
-3.32416e+00 3.05266e-02 3.05266e-02
-3.30915e+00 3.06179e-02 3.06179e-02
-3.29415e+00 3.07098e-02 3.07098e-02
-3.27914e+00 3.08022e-02 3.08022e-02
-3.26413e+00 3.08953e-02 3.08953e-02
-3.24912e+00 3.09891e-02 3.09891e-02
-3.23412e+00 3.10834e-02 3.10834e-02
-3.21911e+00 3.11784e-02 3.11784e-02
-3.20410e+00 3.12740e-02 3.12740e-02
-3.18909e+00 3.13703e-02 3.13703e-02
-3.17409e+00 3.14673e-02 3.14673e-02
-3.15908e+00 3.15649e-02 3.15649e-02
-3.14407e+00 3.16632e-02 3.16632e-02
-3.12906e+00 3.17621e-02 3.17621e-02
-3.11406e+00 3.18618e-02 3.18618e-02
-3.09905e+00 3.19621e-02 3.19621e-02
-3.08404e+00 3.20632e-02 3.20632e-02
-3.06903e+00 3.21650e-02 3.21650e-02
-3.05403e+00 3.22675e-02 3.22675e-02
-3.03902e+00 3.23707e-02 3.23707e-02
-3.02401e+00 3.24746e-02 3.24746e-02
-3.00900e+00 3.25793e-02 3.25793e-02
-2.99400e+00 3.26848e-02 3.26848e-02
-2.97899e+00 3.27910e-02 3.27910e-02
-2.96398e+00 3.28980e-02 3.28980e-02
-2.94897e+00 3.30058e-02 3.30058e-02
-2.93397e+00 3.31143e-02 3.31143e-02
-2.91896e+00 3.32237e-02 3.32237e-02
-2.90395e+00 3.33339e-02 3.33338e-02
-2.88894e+00 3.34448e-02 3.34448e-02
-2.87394e+00 3.35567e-02 3.35566e-02
-2.85893e+00 3.36693e-02 3.36693e-02
-2.84392e+00 3.37828e-02 3.37828e-02
-2.82891e+00 3.38972e-02 3.38972e-02
-2.81391e+00 3.40124e-02 3.40124e-02
-2.79890e+00 3.41285e-02 3.41285e-02
-2.78389e+00 3.42455e-02 3.42455e-02
-2.76888e+00 3.43635e-02 3.43634e-02
-2.75388e+00 3.44823e-02 3.44822e-02
-2.73887e+00 3.46020e-02 3.46020e-02
-2.72386e+00 3.47227e-02 3.47227e-02
-2.70885e+00 3.48443e-02 3.48443e-02
-2.69385e+00 3.49669e-02 3.49669e-02
-2.67884e+00 3.50905e-02 3.50905e-02
-2.66383e+00 3.52151e-02 3.52150e-02
-2.64882e+00 3.53406e-02 3.53406e-02
-2.63382e+00 3.54672e-02 3.54671e-02
-2.61881e+00 3.55948e-02 3.55947e-02
-2.60380e+00 3.57234e-02 3.57233e-02
-2.58879e+00 3.58531e-02 3.58530e-02
-2.57379e+00 3.59838e-02 3.59837e-02
-2.55878e+00 3.61156e-02 3.61156e-02
-2.54377e+00 3.62486e-02 3.62485e-02
-2.52876e+00 3.63826e-02 3.63825e-02
-2.51376e+00 3.65177e-02 3.65177e-02
-2.49875e+00 3.66540e-02 3.66540e-02
-2.48374e+00 3.67915e-02 3.67914e-02
-2.46873e+00 3.69301e-02 3.69300e-02
-2.45373e+00 3.70699e-02 3.70698e-02
-2.43872e+00 3.72109e-02 3.72108e-02
-2.42371e+00 3.73532e-02 3.73531e-02
-2.40870e+00 3.74967e-02 3.74966e-02
-2.39370e+00 3.76414e-02 3.76413e-02
-2.37869e+00 3.77874e-02 3.77873e-02
-2.36368e+00 3.79347e-02 3.79346e-02
-2.34867e+00 3.80833e-02 3.80832e-02
-2.33367e+00 3.82333e-02 3.82331e-02
-2.31866e+00 3.83846e-02 3.83844e-02
-2.30365e+00 3.85372e-02 3.85371e-02
-2.28864e+00 3.86913e-02 3.86911e-02
-2.27364e+00 3.88467e-02 3.88466e-02
-2.25863e+00 3.90036e-02 3.90035e-02
-2.24362e+00 3.91620e-02 3.91618e-02
-2.22861e+00 3.93218e-02 3.93217e-02
-2.21361e+00 3.94832e-02 3.94830e-02
-2.19860e+00 3.96460e-02 3.96458e-02
-2.18359e+00 3.98104e-02 3.98102e-02
-2.16858e+00 3.99764e-02 3.99762e-02
-2.15358e+00 4.01439e-02 4.01437e-02
-2.13857e+00 4.03131e-02 4.03129e-02
-2.12356e+00 4.04839e-02 4.04837e-02
-2.10855e+00 4.06564e-02 4.06562e-02
-2.09355e+00 4.08306e-02 4.08304e-02
-2.07854e+00 4.10065e-02 4.10063e-02
-2.06353e+00 4.11842e-02 4.11840e-02
-2.04852e+00 4.13636e-02 4.13634e-02
-2.03352e+00 4.15449e-02 4.15447e-02
-2.01851e+00 4.17280e-02 4.17277e-02
-2.00350e+00 4.19130e-02 4.19127e-02
-1.98849e+00 4.20998e-02 4.20996e-02
-1.97349e+00 4.22886e-02 4.22884e-02
-1.95848e+00 4.24794e-02 4.24792e-02
-1.94347e+00 4.26722e-02 4.26719e-02
-1.92846e+00 4.28670e-02 4.28667e-02
-1.91346e+00 4.30639e-02 4.30636e-02
-1.89845e+00 4.32629e-02 4.32626e-02
-1.88344e+00 4.34641e-02 4.34638e-02
-1.86843e+00 4.36674e-02 4.36671e-02
-1.85343e+00 4.38730e-02 4.38726e-02
-1.83842e+00 4.40808e-02 4.40805e-02
-1.82341e+00 4.42909e-02 4.42906e-02
-1.80840e+00 4.45034e-02 4.45030e-02
-1.79340e+00 4.47183e-02 4.47179e-02
-1.77839e+00 4.49356e-02 4.49352e-02
-1.76338e+00 4.51553e-02 4.51550e-02
-1.74837e+00 4.53777e-02 4.53773e-02
-1.73337e+00 4.56025e-02 4.56021e-02
-1.71836e+00 4.58300e-02 4.58296e-02
-1.70335e+00 4.60602e-02 4.60598e-02
-1.68834e+00 4.62932e-02 4.62927e-02
-1.67334e+00 4.65289e-02 4.65284e-02
-1.65833e+00 4.67674e-02 4.67669e-02
-1.64332e+00 4.70088e-02 4.70084e-02
-1.62831e+00 4.72532e-02 4.72527e-02
-1.61331e+00 4.75006e-02 4.75001e-02
-1.59830e+00 4.77511e-02 4.77506e-02
-1.58329e+00 4.80047e-02 4.80042e-02
-1.56828e+00 4.82615e-02 4.82610e-02
-1.55328e+00 4.85215e-02 4.85210e-02
-1.53827e+00 4.87850e-02 4.87844e-02
-1.52326e+00 4.90518e-02 4.90513e-02
-1.50825e+00 4.93221e-02 4.93216e-02
-1.49325e+00 4.95960e-02 4.95954e-02
-1.47824e+00 4.98735e-02 4.98729e-02
-1.46323e+00 5.01547e-02 5.01541e-02
-1.44822e+00 5.04398e-02 5.04392e-02
-1.43322e+00 5.07287e-02 5.07281e-02
-1.41821e+00 5.10216e-02 5.10210e-02
-1.40320e+00 5.13185e-02 5.13179e-02
-1.38819e+00 5.16197e-02 5.16190e-02
-1.37319e+00 5.19251e-02 5.19244e-02
-1.35818e+00 5.22348e-02 5.22341e-02
-1.34317e+00 5.25490e-02 5.25484e-02
-1.32816e+00 5.28678e-02 5.28671e-02
-1.31316e+00 5.31913e-02 5.31906e-02
-1.29815e+00 5.35196e-02 5.35189e-02
-1.28314e+00 5.38528e-02 5.38520e-02
-1.26813e+00 5.41910e-02 5.41903e-02
-1.25313e+00 5.45344e-02 5.45337e-02
-1.23812e+00 5.48831e-02 5.48824e-02
-1.22311e+00 5.52373e-02 5.52365e-02
-1.20810e+00 5.55970e-02 5.55963e-02
-1.19310e+00 5.59625e-02 5.59617e-02
-1.17809e+00 5.63339e-02 5.63331e-02
-1.16308e+00 5.67113e-02 5.67105e-02
-1.14807e+00 5.70949e-02 5.70941e-02
-1.13307e+00 5.74849e-02 5.74841e-02
-1.11806e+00 5.78815e-02 5.78807e-02
-1.10305e+00 5.82849e-02 5.82840e-02
-1.08804e+00 5.86952e-02 5.86943e-02
-1.07304e+00 5.91126e-02 5.91117e-02
-1.05803e+00 5.95374e-02 5.95365e-02
-1.04302e+00 5.99698e-02 5.99689e-02
-1.02801e+00 6.04099e-02 6.04091e-02
-1.01301e+00 6.08582e-02 6.08573e-02
-9.97999e-01 6.13147e-02 6.13138e-02
-9.82991e-01 6.17798e-02 6.17789e-02
-9.67984e-01 6.22537e-02 6.22528e-02
-9.52976e-01 6.27368e-02 6.27359e-02
-9.37969e-01 6.32292e-02 6.32283e-02
-9.22961e-01 6.37314e-02 6.37305e-02
-9.07954e-01 6.42437e-02 6.42427e-02
-8.92946e-01 6.47663e-02 6.47654e-02
-8.77939e-01 6.52997e-02 6.52988e-02
-8.62931e-01 6.58442e-02 6.58433e-02
-8.47924e-01 6.64003e-02 6.63994e-02
-8.32916e-01 6.69684e-02 6.69674e-02
-8.17909e-01 6.75488e-02 6.75478e-02
-8.02901e-01 6.81421e-02 6.81411e-02
-7.87894e-01 6.87487e-02 6.87478e-02
-7.72886e-01 6.93692e-02 6.93682e-02
-7.57879e-01 7.00040e-02 7.00031e-02
-7.42871e-01 7.06539e-02 7.06530e-02
-7.27864e-01 7.13194e-02 7.13185e-02
-7.12856e-01 7.20010e-02 7.20002e-02
-6.97849e-01 7.26996e-02 7.26988e-02
-6.82841e-01 7.34159e-02 7.34150e-02
-6.67834e-01 7.41505e-02 7.41497e-02
-6.52826e-01 7.49044e-02 7.49036e-02
-6.37819e-01 7.56783e-02 7.56775e-02
-6.22811e-01 7.64733e-02 7.64725e-02
-6.07804e-01 7.72903e-02 7.72896e-02
-5.92796e-01 7.81304e-02 7.81297e-02
-5.77789e-01 7.89946e-02 7.89940e-02
-5.62781e-01 7.98843e-02 7.98837e-02
-5.47774e-01 8.08008e-02 8.08001e-02
-5.32766e-01 8.17453e-02 8.17447e-02
-5.17759e-01 8.27195e-02 8.27189e-02
-5.02751e-01 8.37249e-02 8.37244e-02
-4.87744e-01 8.47634e-02 8.47629e-02
-4.72736e-01 8.58368e-02 8.58363e-02
-4.57729e-01 8.69471e-02 8.69468e-02
-4.42721e-01 8.80967e-02 8.80964e-02
-4.27714e-01 8.92880e-02 8.92877e-02
-4.12706e-01 9.05236e-02 9.05234e-02
-3.97699e-01 9.18065e-02 9.18063e-02
-3.82691e-01 9.31398e-02 9.31397e-02
-3.67684e-01 9.45272e-02 9.45271e-02
-3.52676e-01 9.59724e-02 9.59723e-02
-3.37669e-01 9.74798e-02 9.74798e-02
-3.22661e-01 9.90542e-02 9.90542e-02
-3.07654e-01 1.00701e-01 1.00701e-01
-2.92646e-01 1.02426e-01 1.02426e-01
-2.77639e-01 1.04236e-01 1.04236e-01
-2.62631e-01 1.06138e-01 1.06138e-01
-2.47624e-01 1.08142e-01 1.08142e-01
-2.32616e-01 1.10256e-01 1.10256e-01
-2.17609e-01 1.12493e-01 1.12492e-01
-2.02601e-01 1.14864e-01 1.14864e-01
-1.87594e-01 1.17386e-01 1.17384e-01
-1.72586e-01 1.20074e-01 1.20073e-01
-1.57579e-01 1.22951e-01 1.22948e-01
-1.42571e-01 1.26039e-01 1.26036e-01
-1.27564e-01 1.29370e-01 1.29366e-01
-1.12556e-01 1.32977e-01 1.32972e-01
-9.75488e-02 1.36906e-01 1.36899e-01
-8.25413e-02 1.41210e-01 1.41200e-01
-6.75338e-02 1.45958e-01 1.45946e-01
-5.25263e-02 1.51241e-01 1.51224e-01
-3.75188e-02 1.57175e-01 1.57153e-01
-2.25113e-02 1.63922e-01 1.63892e-01
-7.50375e-03 1.71707e-01 1.71666e-01
7.50375e-03 1.80861e-01 1.80805e-01
2.25113e-02 1.91898e-01 1.91818e-01
3.75188e-02 2.05673e-01 2.05557e-01
5.25263e-02 2.23773e-01 2.23597e-01
6.75338e-02 2.49676e-01 2.49388e-01
8.25413e-02 2.93763e-01 2.93213e-01
9.75488e-02 4.42374e-01 4.40392e-01
1.12556e-01 3.03391e-01 3.04129e-01
1.27564e-01 2.36815e-01 2.38328e-01
1.42571e-01 1.99831e-01 2.01484e-01
1.57579e-01 1.74332e-01 1.75895e-01
1.72586e-01 1.55039e-01 1.56416e-01
1.87594e-01 1.39651e-01 1.40804e-01
2.02601e-01 1.26948e-01 1.27869e-01
2.17609e-01 1.16203e-01 1.16899e-01
2.32616e-01 1.06946e-01 1.07434e-01
2.47624e-01 9.88589e-02 9.91552e-02
2.62631e-01 9.17113e-02 9.18367e-02
2.77639e-01 8.53347e-02 8.53089e-02
2.92646e-01 7.96007e-02 7.94428e-02
3.07654e-01 7.44098e-02 7.41374e-02
3.22661e-01 6.96831e-02 6.93126e-02
3.37669e-01 6.53571e-02 6.49035e-02
3.52676e-01 6.13800e-02 6.08568e-02
3.67684e-01 5.77090e-02 5.71283e-02
3.82691e-01 5.43085e-02 5.36812e-02
3.97699e-01 5.11482e-02 5.04841e-02
4.12706e-01 4.82027e-02 4.75104e-02
4.27714e-01 4.54499e-02 4.47370e-02
4.42721e-01 4.28710e-02 4.21443e-02
4.57729e-01 4.04496e-02 3.97149e-02
4.72736e-01 3.81712e-02 3.74339e-02
4.87744e-01 3.60233e-02 3.52880e-02
5.02751e-01 3.39949e-02 3.32654e-02
5.17759e-01 3.20760e-02 3.13560e-02
5.32766e-01 3.02579e-02 2.95503e-02
5.47774e-01 2.85329e-02 2.78402e-02
5.62781e-01 2.68939e-02 2.62184e-02
5.77789e-01 2.53346e-02 2.46781e-02
5.92796e-01 2.38493e-02 2.32135e-02
6.07804e-01 2.24329e-02 2.18191e-02
6.22811e-01 2.10807e-02 2.04900e-02
6.37819e-01 1.97886e-02 1.92218e-02
6.52826e-01 1.85525e-02 1.80103e-02
6.67834e-01 1.73690e-02 1.68520e-02
6.82841e-01 1.62349e-02 1.57434e-02
6.97849e-01 1.51471e-02 1.46814e-02
7.12856e-01 1.41030e-02 1.36632e-02
7.27864e-01 1.31000e-02 1.26862e-02
7.42871e-01 1.21357e-02 1.17478e-02
7.57879e-01 1.12081e-02 1.08460e-02
7.72886e-01 1.03151e-02 9.97859e-03
7.87894e-01 9.45494e-03 9.14372e-03
8.02901e-01 8.62580e-03 8.33960e-03
8.17909e-01 7.82612e-03 7.56459e-03
8.32916e-01 7.05442e-03 6.81717e-03
8.47924e-01 6.30930e-03 6.09590e-03
8.62931e-01 5.58945e-03 5.39945e-03
8.77939e-01 4.89367e-03 4.72660e-03
8.92946e-01 4.22081e-03 4.07617e-03
9.07954e-01 3.56981e-03 3.44709e-03
9.22961e-01 2.93967e-03 2.83834e-03
9.37969e-01 2.32943e-03 2.24897e-03
9.52976e-01 1.73822e-03 1.67809e-03
9.67984e-01 1.16520e-03 1.12484e-03
9.82991e-01 6.09589e-04 5.88460e-04
9.97999e-01 7.06390e-05 6.81887e-05
1.01301e+00 -4.52347e-04 -4.36669e-04
1.02801e+00 -9.60032e-04 -9.26774e-04
1.04302e+00 -1.45304e-03 -1.40275e-03
1.05803e+00 -1.93196e-03 -1.86518e-03
1.07304e+00 -2.39736e-03 -2.31463e-03
1.08804e+00 -2.84977e-03 -2.75161e-03
1.10305e+00 -3.28970e-03 -3.17664e-03
1.11806e+00 -3.71761e-03 -3.59017e-03
1.13307e+00 -4.13397e-03 -3.99267e-03
1.14807e+00 -4.53921e-03 -4.38454e-03
1.16308e+00 -4.93374e-03 -4.76620e-03
1.17809e+00 -5.31795e-03 -5.13803e-03
1.19310e+00 -5.69222e-03 -5.50039e-03
1.20810e+00 -6.05690e-03 -5.85363e-03
1.22311e+00 -6.41232e-03 -6.19807e-03
1.23812e+00 -6.75882e-03 -6.53404e-03
1.25313e+00 -7.09670e-03 -6.86183e-03
1.26813e+00 -7.42625e-03 -7.18172e-03
1.28314e+00 -7.74776e-03 -7.49399e-03
1.29815e+00 -8.06150e-03 -7.79891e-03
1.31316e+00 -8.36772e-03 -8.09670e-03
1.32816e+00 -8.66668e-03 -8.38762e-03
1.34317e+00 -8.95860e-03 -8.67189e-03
1.35818e+00 -9.24371e-03 -8.94973e-03
1.37319e+00 -9.52223e-03 -9.22134e-03
1.38819e+00 -9.79438e-03 -9.48693e-03
1.40320e+00 -1.00603e-02 -9.74668e-03
1.41821e+00 -1.03203e-02 -1.00008e-02
1.43322e+00 -1.05745e-02 -1.02494e-02
1.44822e+00 -1.08230e-02 -1.04927e-02
1.46323e+00 -1.10661e-02 -1.07309e-02
1.47824e+00 -1.13038e-02 -1.09640e-02
1.49325e+00 -1.15365e-02 -1.11923e-02
1.50825e+00 -1.17641e-02 -1.14159e-02
1.52326e+00 -1.19869e-02 -1.16350e-02
1.53827e+00 -1.22050e-02 -1.18496e-02
1.55328e+00 -1.24185e-02 -1.20599e-02
1.56828e+00 -1.26276e-02 -1.22660e-02
1.58329e+00 -1.28324e-02 -1.24681e-02
1.59830e+00 -1.30329e-02 -1.26661e-02
1.61331e+00 -1.32294e-02 -1.28604e-02
1.62831e+00 -1.34220e-02 -1.30509e-02
1.64332e+00 -1.36106e-02 -1.32378e-02
1.65833e+00 -1.37955e-02 -1.34211e-02
1.67334e+00 -1.39768e-02 -1.36010e-02
1.68834e+00 -1.41545e-02 -1.37775e-02
1.70335e+00 -1.43287e-02 -1.39508e-02
1.71836e+00 -1.44996e-02 -1.41208e-02
1.73337e+00 -1.46672e-02 -1.42878e-02
1.74837e+00 -1.48316e-02 -1.44518e-02
1.76338e+00 -1.49928e-02 -1.46128e-02
1.77839e+00 -1.51511e-02 -1.47709e-02
1.79340e+00 -1.53063e-02 -1.49262e-02
1.80840e+00 -1.54587e-02 -1.50789e-02
1.82341e+00 -1.56083e-02 -1.52288e-02
1.83842e+00 -1.57551e-02 -1.53761e-02
1.85343e+00 -1.58993e-02 -1.55210e-02
1.86843e+00 -1.60408e-02 -1.56633e-02
1.88344e+00 -1.61798e-02 -1.58032e-02
1.89845e+00 -1.63163e-02 -1.59408e-02
1.91346e+00 -1.64504e-02 -1.60760e-02
1.92846e+00 -1.65821e-02 -1.62091e-02
1.94347e+00 -1.67115e-02 -1.63399e-02
1.95848e+00 -1.68387e-02 -1.64685e-02
1.97349e+00 -1.69636e-02 -1.65951e-02
1.98849e+00 -1.70864e-02 -1.67196e-02
2.00350e+00 -1.72071e-02 -1.68422e-02
2.01851e+00 -1.73258e-02 -1.69627e-02
2.03352e+00 -1.74424e-02 -1.70814e-02
2.04852e+00 -1.75570e-02 -1.71981e-02
2.06353e+00 -1.76698e-02 -1.73131e-02
2.07854e+00 -1.77807e-02 -1.74262e-02
2.09355e+00 -1.78897e-02 -1.75376e-02
2.10855e+00 -1.79970e-02 -1.76473e-02
2.12356e+00 -1.81025e-02 -1.77553e-02
2.13857e+00 -1.82063e-02 -1.78617e-02
2.15358e+00 -1.83084e-02 -1.79664e-02
2.16858e+00 -1.84088e-02 -1.80696e-02
2.18359e+00 -1.85077e-02 -1.81712e-02
2.19860e+00 -1.86050e-02 -1.82714e-02
2.21361e+00 -1.87008e-02 -1.83700e-02
2.22861e+00 -1.87950e-02 -1.84672e-02
2.24362e+00 -1.88878e-02 -1.85630e-02
2.25863e+00 -1.89792e-02 -1.86574e-02
2.27364e+00 -1.90691e-02 -1.87504e-02
2.28864e+00 -1.91576e-02 -1.88421e-02
2.30365e+00 -1.92449e-02 -1.89325e-02
2.31866e+00 -1.93307e-02 -1.90216e-02
2.33367e+00 -1.94153e-02 -1.91094e-02
2.34867e+00 -1.94986e-02 -1.91961e-02
2.36368e+00 -1.95807e-02 -1.92815e-02
2.37869e+00 -1.96616e-02 -1.93657e-02
2.39370e+00 -1.97412e-02 -1.94488e-02
2.40870e+00 -1.98197e-02 -1.95307e-02
2.42371e+00 -1.98970e-02 -1.96115e-02
2.43872e+00 -1.99733e-02 -1.96912e-02
2.45373e+00 -2.00484e-02 -1.97698e-02
2.46873e+00 -2.01224e-02 -1.98474e-02
2.48374e+00 -2.01954e-02 -1.99239e-02
2.49875e+00 -2.02673e-02 -1.99995e-02
2.51376e+00 -2.03383e-02 -2.00740e-02
2.52876e+00 -2.04082e-02 -2.01475e-02
2.54377e+00 -2.04771e-02 -2.02201e-02
2.55878e+00 -2.05451e-02 -2.02918e-02
2.57379e+00 -2.06122e-02 -2.03625e-02
2.58879e+00 -2.06783e-02 -2.04323e-02
2.60380e+00 -2.07435e-02 -2.05012e-02
2.61881e+00 -2.08079e-02 -2.05693e-02
2.63382e+00 -2.08713e-02 -2.06364e-02
2.64882e+00 -2.09340e-02 -2.07028e-02
2.66383e+00 -2.09957e-02 -2.07683e-02
2.67884e+00 -2.10567e-02 -2.08330e-02
2.69385e+00 -2.11168e-02 -2.08968e-02
2.70885e+00 -2.11762e-02 -2.09599e-02
2.72386e+00 -2.12347e-02 -2.10223e-02
2.73887e+00 -2.12925e-02 -2.10838e-02
2.75388e+00 -2.13496e-02 -2.11446e-02
2.76888e+00 -2.14059e-02 -2.12047e-02
2.78389e+00 -2.14615e-02 -2.12641e-02
2.79890e+00 -2.15164e-02 -2.13227e-02
2.81391e+00 -2.15706e-02 -2.13807e-02
2.82891e+00 -2.16241e-02 -2.14380e-02
2.84392e+00 -2.16770e-02 -2.14946e-02
2.85893e+00 -2.17292e-02 -2.15505e-02
2.87394e+00 -2.17807e-02 -2.16058e-02
2.88894e+00 -2.18316e-02 -2.16604e-02
2.90395e+00 -2.18819e-02 -2.17145e-02
2.91896e+00 -2.19316e-02 -2.17679e-02
2.93397e+00 -2.19806e-02 -2.18206e-02
2.94897e+00 -2.20291e-02 -2.18728e-02
2.96398e+00 -2.20770e-02 -2.19244e-02
2.97899e+00 -2.21243e-02 -2.19755e-02
2.99400e+00 -2.21711e-02 -2.20259e-02
3.00900e+00 -2.22173e-02 -2.20758e-02
3.02401e+00 -2.22630e-02 -2.21252e-02
3.03902e+00 -2.23081e-02 -2.21740e-02
3.05403e+00 -2.23527e-02 -2.22222e-02
3.06903e+00 -2.23968e-02 -2.22700e-02
3.08404e+00 -2.24404e-02 -2.23172e-02
3.09905e+00 -2.24835e-02 -2.23640e-02
3.11406e+00 -2.25262e-02 -2.24102e-02
3.12906e+00 -2.25683e-02 -2.24559e-02
3.14407e+00 -2.26100e-02 -2.25012e-02
3.15908e+00 -2.26512e-02 -2.25460e-02
3.17409e+00 -2.26919e-02 -2.25903e-02
3.18909e+00 -2.27323e-02 -2.26341e-02
3.20410e+00 -2.27721e-02 -2.26775e-02
3.21911e+00 -2.28116e-02 -2.27205e-02
3.23412e+00 -2.28506e-02 -2.27630e-02
3.24912e+00 -2.28892e-02 -2.28051e-02
3.26413e+00 -2.29274e-02 -2.28467e-02
3.27914e+00 -2.29652e-02 -2.28880e-02
3.29415e+00 -2.30026e-02 -2.29288e-02
3.30915e+00 -2.30396e-02 -2.29692e-02
3.32416e+00 -2.30762e-02 -2.30093e-02
3.33917e+00 -2.31124e-02 -2.30489e-02
3.35418e+00 -2.31483e-02 -2.30882e-02
3.36918e+00 -2.31838e-02 -2.31270e-02
3.38419e+00 -2.32190e-02 -2.31655e-02
3.39920e+00 -2.32538e-02 -2.32036e-02
3.41421e+00 -2.32883e-02 -2.32414e-02
3.42921e+00 -2.33224e-02 -2.32788e-02
3.44422e+00 -2.33562e-02 -2.33159e-02
3.45923e+00 -2.33896e-02 -2.33526e-02
3.47424e+00 -2.34228e-02 -2.33889e-02
3.48924e+00 -2.34556e-02 -2.34250e-02
3.50425e+00 -2.34881e-02 -2.34607e-02
3.51926e+00 -2.35203e-02 -2.34961e-02
3.53427e+00 -2.35522e-02 -2.35311e-02
3.54927e+00 -2.35838e-02 -2.35659e-02
3.56428e+00 -2.36152e-02 -2.36003e-02
3.57929e+00 -2.36462e-02 -2.36344e-02
3.59430e+00 -2.36769e-02 -2.36683e-02
3.60930e+00 -2.37074e-02 -2.37018e-02
3.62431e+00 -2.37376e-02 -2.37350e-02
3.63932e+00 -2.37676e-02 -2.37680e-02
3.65433e+00 -2.37972e-02 -2.38007e-02
3.66933e+00 -2.38266e-02 -2.38331e-02
3.68434e+00 -2.38558e-02 -2.38652e-02
3.69935e+00 -2.38847e-02 -2.38970e-02
3.71436e+00 -2.39134e-02 -2.39286e-02
3.72936e+00 -2.39418e-02 -2.39599e-02
3.74437e+00 -2.39700e-02 -2.39910e-02
3.75938e+00 -2.39979e-02 -2.40218e-02
3.77439e+00 -2.40257e-02 -2.40524e-02
3.78939e+00 -2.40532e-02 -2.40827e-02
3.80440e+00 -2.40804e-02 -2.41128e-02
3.81941e+00 -2.41075e-02 -2.41426e-02
3.83442e+00 -2.41344e-02 -2.41722e-02
3.84942e+00 -2.41610e-02 -2.42016e-02
3.86443e+00 -2.41874e-02 -2.42308e-02
3.87944e+00 -2.42136e-02 -2.42597e-02
3.89445e+00 -2.42397e-02 -2.42884e-02
3.90945e+00 -2.42655e-02 -2.43169e-02
3.92446e+00 -2.42911e-02 -2.43451e-02
3.93947e+00 -2.43166e-02 -2.43732e-02
3.95448e+00 -2.43419e-02 -2.44011e-02
3.96948e+00 -2.43669e-02 -2.44287e-02
3.98449e+00 -2.43918e-02 -2.44562e-02
3.99950e+00 -2.44166e-02 -2.44835e-02
4.01451e+00 -2.44411e-02 -2.45105e-02
4.02951e+00 -2.44655e-02 -2.45374e-02
4.04452e+00 -2.44897e-02 -2.45641e-02
4.05953e+00 -2.45138e-02 -2.45906e-02
4.07454e+00 -2.45376e-02 -2.46169e-02
4.08954e+00 -2.45614e-02 -2.46431e-02
4.10455e+00 -2.45850e-02 -2.46690e-02
4.11956e+00 -2.46084e-02 -2.46948e-02
4.13457e+00 -2.46317e-02 -2.47205e-02
4.14957e+00 -2.46548e-02 -2.47459e-02
4.16458e+00 -2.46778e-02 -2.47712e-02
4.17959e+00 -2.47006e-02 -2.47964e-02
4.19460e+00 -2.47233e-02 -2.48213e-02
4.20960e+00 -2.47459e-02 -2.48462e-02
4.22461e+00 -2.47683e-02 -2.48708e-02
4.23962e+00 -2.47906e-02 -2.48953e-02
4.25463e+00 -2.48128e-02 -2.49197e-02
4.26963e+00 -2.48348e-02 -2.49439e-02
4.28464e+00 -2.48567e-02 -2.49680e-02
4.29965e+00 -2.48785e-02 -2.49919e-02
4.31466e+00 -2.49002e-02 -2.50157e-02
4.32966e+00 -2.49218e-02 -2.50394e-02
4.34467e+00 -2.49432e-02 -2.50629e-02
4.35968e+00 -2.49646e-02 -2.50863e-02
4.37469e+00 -2.49858e-02 -2.51096e-02
4.38969e+00 -2.50069e-02 -2.51327e-02
4.40470e+00 -2.50279e-02 -2.51557e-02
4.41971e+00 -2.50488e-02 -2.51786e-02
4.43472e+00 -2.50697e-02 -2.52014e-02
4.44972e+00 -2.50904e-02 -2.52241e-02
4.46473e+00 -2.51110e-02 -2.52466e-02
4.47974e+00 -2.51315e-02 -2.52690e-02
4.49475e+00 -2.51519e-02 -2.52913e-02
4.50975e+00 -2.51723e-02 -2.53135e-02
4.52476e+00 -2.51925e-02 -2.53356e-02
4.53977e+00 -2.52127e-02 -2.53576e-02
4.55478e+00 -2.52328e-02 -2.53795e-02
4.56978e+00 -2.52528e-02 -2.54013e-02
4.58479e+00 -2.52727e-02 -2.54230e-02
4.59980e+00 -2.52925e-02 -2.54446e-02
4.61481e+00 -2.53123e-02 -2.54661e-02
4.62981e+00 -2.53320e-02 -2.54875e-02
4.64482e+00 -2.53516e-02 -2.55088e-02
4.65983e+00 -2.53711e-02 -2.55300e-02
4.67484e+00 -2.53906e-02 -2.55511e-02
4.68984e+00 -2.54100e-02 -2.55722e-02
4.70485e+00 -2.54293e-02 -2.55931e-02
4.71986e+00 -2.54486e-02 -2.56140e-02
4.73487e+00 -2.54678e-02 -2.56348e-02
4.74987e+00 -2.54869e-02 -2.56555e-02
4.76488e+00 -2.55060e-02 -2.56762e-02
4.77989e+00 -2.55251e-02 -2.56967e-02
4.79490e+00 -2.55440e-02 -2.57172e-02
4.80990e+00 -2.55630e-02 -2.57377e-02
4.82491e+00 -2.55818e-02 -2.57580e-02
4.83992e+00 -2.56007e-02 -2.57783e-02
4.85493e+00 -2.56194e-02 -2.57985e-02
4.86993e+00 -2.56381e-02 -2.58187e-02
4.88494e+00 -2.56568e-02 -2.58388e-02
4.89995e+00 -2.56755e-02 -2.58588e-02
4.91496e+00 -2.56940e-02 -2.58787e-02
4.92996e+00 -2.57126e-02 -2.58987e-02
4.94497e+00 -2.57311e-02 -2.59185e-02
4.95998e+00 -2.57496e-02 -2.59383e-02
4.97499e+00 -2.57680e-02 -2.59580e-02
4.98999e+00 -2.57864e-02 -2.59777e-02
5.00500e+00 -2.58048e-02 -2.59974e-02
5.02001e+00 -2.58231e-02 -2.60170e-02
5.03502e+00 -2.58414e-02 -2.60365e-02
5.05003e+00 -2.58597e-02 -2.60560e-02
5.06503e+00 -2.58779e-02 -2.60754e-02
5.08004e+00 -2.58961e-02 -2.60949e-02
5.09505e+00 -2.59143e-02 -2.61142e-02
5.11006e+00 -2.59325e-02 -2.61335e-02
5.12506e+00 -2.59506e-02 -2.61528e-02
5.14007e+00 -2.59688e-02 -2.61721e-02
5.15508e+00 -2.59869e-02 -2.61913e-02
5.17009e+00 -2.60049e-02 -2.62105e-02
5.18509e+00 -2.60230e-02 -2.62296e-02
5.20010e+00 -2.60411e-02 -2.62487e-02
5.21511e+00 -2.60591e-02 -2.62678e-02
5.23012e+00 -2.60771e-02 -2.62869e-02
5.24512e+00 -2.60951e-02 -2.63059e-02
5.26013e+00 -2.61132e-02 -2.63249e-02
5.27514e+00 -2.61311e-02 -2.63439e-02
5.29015e+00 -2.61491e-02 -2.63629e-02
5.30515e+00 -2.61671e-02 -2.63818e-02
5.32016e+00 -2.61851e-02 -2.64007e-02
5.33517e+00 -2.62031e-02 -2.64196e-02
5.35018e+00 -2.62210e-02 -2.64385e-02
5.36518e+00 -2.62390e-02 -2.64573e-02
5.38019e+00 -2.62570e-02 -2.64762e-02
5.39520e+00 -2.62750e-02 -2.64950e-02
5.41021e+00 -2.62929e-02 -2.65138e-02
5.42521e+00 -2.63109e-02 -2.65326e-02
5.44022e+00 -2.63289e-02 -2.65514e-02
5.45523e+00 -2.63469e-02 -2.65702e-02
5.47024e+00 -2.63649e-02 -2.65890e-02
5.48524e+00 -2.63829e-02 -2.66078e-02
5.50025e+00 -2.64009e-02 -2.66266e-02
5.51526e+00 -2.64189e-02 -2.66453e-02
5.53027e+00 -2.64370e-02 -2.66641e-02
5.54527e+00 -2.64550e-02 -2.66829e-02
5.56028e+00 -2.64731e-02 -2.67017e-02
5.57529e+00 -2.64912e-02 -2.67204e-02
5.59030e+00 -2.65093e-02 -2.67392e-02
5.60530e+00 -2.65274e-02 -2.67580e-02
5.62031e+00 -2.65456e-02 -2.67768e-02
5.63532e+00 -2.65637e-02 -2.67956e-02
5.65033e+00 -2.65819e-02 -2.68144e-02
5.66533e+00 -2.66001e-02 -2.68332e-02
5.68034e+00 -2.66184e-02 -2.68520e-02
5.69535e+00 -2.66366e-02 -2.68708e-02
5.71036e+00 -2.66549e-02 -2.68897e-02
5.72536e+00 -2.66732e-02 -2.69085e-02
5.74037e+00 -2.66916e-02 -2.69274e-02
5.75538e+00 -2.67099e-02 -2.69463e-02
5.77039e+00 -2.67284e-02 -2.69652e-02
5.78539e+00 -2.67468e-02 -2.69841e-02
5.80040e+00 -2.67653e-02 -2.70031e-02
5.81541e+00 -2.67838e-02 -2.70221e-02
5.83042e+00 -2.68023e-02 -2.70411e-02
5.84542e+00 -2.68209e-02 -2.70601e-02
5.86043e+00 -2.68396e-02 -2.70791e-02
5.87544e+00 -2.68582e-02 -2.70982e-02
5.89045e+00 -2.68769e-02 -2.71173e-02
5.90545e+00 -2.68957e-02 -2.71364e-02
5.92046e+00 -2.69145e-02 -2.71556e-02
5.93547e+00 -2.69333e-02 -2.71748e-02
5.95048e+00 -2.69522e-02 -2.71940e-02
5.96548e+00 -2.69711e-02 -2.72133e-02
5.98049e+00 -2.69901e-02 -2.72326e-02
5.99550e+00 -2.70092e-02 -2.72519e-02
6.01051e+00 -2.70282e-02 -2.72713e-02
6.02551e+00 -2.70474e-02 -2.72907e-02
6.04052e+00 -2.70666e-02 -2.73102e-02
6.05553e+00 -2.70858e-02 -2.73297e-02
6.07054e+00 -2.71051e-02 -2.73492e-02
6.08554e+00 -2.71245e-02 -2.73688e-02
6.10055e+00 -2.71439e-02 -2.73885e-02
6.11556e+00 -2.71634e-02 -2.74082e-02
6.13057e+00 -2.71829e-02 -2.74279e-02
6.14557e+00 -2.72025e-02 -2.74477e-02
6.16058e+00 -2.72222e-02 -2.74675e-02
6.17559e+00 -2.72419e-02 -2.74874e-02
6.19060e+00 -2.72617e-02 -2.75073e-02
6.20560e+00 -2.72816e-02 -2.75273e-02
6.22061e+00 -2.73015e-02 -2.75474e-02
6.23562e+00 -2.73215e-02 -2.75675e-02
6.25063e+00 -2.73416e-02 -2.75877e-02
6.26563e+00 -2.73618e-02 -2.76079e-02
6.28064e+00 -2.73820e-02 -2.76282e-02
6.29565e+00 -2.74023e-02 -2.76485e-02
6.31066e+00 -2.74227e-02 -2.76690e-02
6.32566e+00 -2.74431e-02 -2.76895e-02
6.34067e+00 -2.74636e-02 -2.77100e-02
6.35568e+00 -2.74843e-02 -2.77306e-02
6.37069e+00 -2.75049e-02 -2.77513e-02
6.38569e+00 -2.75257e-02 -2.77721e-02
6.40070e+00 -2.75466e-02 -2.77929e-02
6.41571e+00 -2.75675e-02 -2.78138e-02
6.43072e+00 -2.75886e-02 -2.78348e-02
6.44572e+00 -2.76097e-02 -2.78559e-02
6.46073e+00 -2.76309e-02 -2.78770e-02
6.47574e+00 -2.76522e-02 -2.78983e-02
6.49075e+00 -2.76736e-02 -2.79196e-02
6.50575e+00 -2.76951e-02 -2.79410e-02
6.52076e+00 -2.77167e-02 -2.79625e-02
6.53577e+00 -2.77384e-02 -2.79840e-02
6.55078e+00 -2.77602e-02 -2.80057e-02
6.56578e+00 -2.77821e-02 -2.80274e-02
6.58079e+00 -2.78041e-02 -2.80492e-02
6.59580e+00 -2.78262e-02 -2.80712e-02
6.61081e+00 -2.78484e-02 -2.80932e-02
6.62581e+00 -2.78707e-02 -2.81153e-02
6.64082e+00 -2.78931e-02 -2.81375e-02
6.65583e+00 -2.79156e-02 -2.81598e-02
6.67084e+00 -2.79383e-02 -2.81822e-02
6.68584e+00 -2.79610e-02 -2.82047e-02
6.70085e+00 -2.79839e-02 -2.82273e-02
6.71586e+00 -2.80069e-02 -2.82501e-02
6.73087e+00 -2.80300e-02 -2.82729e-02
6.74587e+00 -2.80532e-02 -2.82958e-02
6.76088e+00 -2.80765e-02 -2.83189e-02
6.77589e+00 -2.81000e-02 -2.83420e-02
6.79090e+00 -2.81236e-02 -2.83653e-02
6.80590e+00 -2.81473e-02 -2.83887e-02
6.82091e+00 -2.81711e-02 -2.84122e-02
6.83592e+00 -2.81951e-02 -2.84358e-02
6.85093e+00 -2.82192e-02 -2.84595e-02
6.86593e+00 -2.82434e-02 -2.84834e-02
6.88094e+00 -2.82678e-02 -2.85074e-02
6.89595e+00 -2.82923e-02 -2.85315e-02
6.91096e+00 -2.83170e-02 -2.85557e-02
6.92596e+00 -2.83417e-02 -2.85801e-02
6.94097e+00 -2.83667e-02 -2.86046e-02
6.95598e+00 -2.83918e-02 -2.86293e-02
6.97099e+00 -2.84170e-02 -2.86540e-02
6.98599e+00 -2.84424e-02 -2.86790e-02
7.00100e+00 -2.84679e-02 -2.87040e-02
7.01601e+00 -2.84935e-02 -2.87292e-02
7.03102e+00 -2.85194e-02 -2.87545e-02
7.04602e+00 -2.85454e-02 -2.87800e-02
7.06103e+00 -2.85715e-02 -2.88057e-02
7.07604e+00 -2.85978e-02 -2.88315e-02
7.09105e+00 -2.86243e-02 -2.88574e-02
7.10605e+00 -2.86509e-02 -2.88835e-02
7.12106e+00 -2.86777e-02 -2.89097e-02
7.13607e+00 -2.87047e-02 -2.89361e-02
7.15108e+00 -2.87318e-02 -2.89627e-02
7.16608e+00 -2.87592e-02 -2.89894e-02
7.18109e+00 -2.87867e-02 -2.90163e-02
7.19610e+00 -2.88143e-02 -2.90434e-02
7.21111e+00 -2.88422e-02 -2.90707e-02
7.22611e+00 -2.88702e-02 -2.90981e-02
7.24112e+00 -2.88985e-02 -2.91257e-02
7.25613e+00 -2.89269e-02 -2.91534e-02
7.27114e+00 -2.89555e-02 -2.91814e-02
7.28614e+00 -2.89843e-02 -2.92095e-02
7.30115e+00 -2.90133e-02 -2.92378e-02
7.31616e+00 -2.90425e-02 -2.92663e-02
7.33117e+00 -2.90719e-02 -2.92950e-02
7.34617e+00 -2.91015e-02 -2.93239e-02
7.36118e+00 -2.91313e-02 -2.93530e-02
7.37619e+00 -2.91613e-02 -2.93823e-02
7.39120e+00 -2.91916e-02 -2.94118e-02
7.40620e+00 -2.92220e-02 -2.94415e-02
7.42121e+00 -2.92527e-02 -2.94714e-02
7.43622e+00 -2.92836e-02 -2.95015e-02
7.45123e+00 -2.93147e-02 -2.95319e-02
7.46623e+00 -2.93461e-02 -2.95624e-02
7.48124e+00 -2.93777e-02 -2.95932e-02
7.49625e+00 -2.94095e-02 -2.96242e-02
7.51126e+00 -2.94416e-02 -2.96554e-02
7.52626e+00 -2.94739e-02 -2.96869e-02
7.54127e+00 -2.95064e-02 -2.97186e-02
7.55628e+00 -2.95392e-02 -2.97505e-02
7.57129e+00 -2.95723e-02 -2.97827e-02
7.58629e+00 -2.96056e-02 -2.98151e-02
7.60130e+00 -2.96391e-02 -2.98478e-02
7.61631e+00 -2.96730e-02 -2.98807e-02
7.63132e+00 -2.97070e-02 -2.99139e-02
7.64632e+00 -2.97414e-02 -2.99473e-02
7.66133e+00 -2.97761e-02 -2.99810e-02
7.67634e+00 -2.98110e-02 -3.00150e-02
7.69135e+00 -2.98462e-02 -3.00492e-02
7.70635e+00 -2.98817e-02 -3.00837e-02
7.72136e+00 -2.99174e-02 -3.01185e-02
7.73637e+00 -2.99535e-02 -3.01536e-02
7.75138e+00 -2.99899e-02 -3.01890e-02
7.76638e+00 -3.00266e-02 -3.02246e-02
7.78139e+00 -3.00636e-02 -3.02606e-02
7.79640e+00 -3.01009e-02 -3.02969e-02
7.81141e+00 -3.01385e-02 -3.03334e-02
7.82641e+00 -3.01764e-02 -3.03703e-02
7.84142e+00 -3.02147e-02 -3.04075e-02
7.85643e+00 -3.02533e-02 -3.04450e-02
7.87144e+00 -3.02923e-02 -3.04829e-02
7.88644e+00 -3.03316e-02 -3.05210e-02
7.90145e+00 -3.03712e-02 -3.05596e-02
7.91646e+00 -3.04112e-02 -3.05984e-02
7.93147e+00 -3.04515e-02 -3.06376e-02
7.94647e+00 -3.04923e-02 -3.06772e-02
7.96148e+00 -3.05334e-02 -3.07171e-02
7.97649e+00 -3.05748e-02 -3.07574e-02
7.99150e+00 -3.06167e-02 -3.07981e-02
8.00650e+00 -3.06589e-02 -3.08391e-02
8.02151e+00 -3.07016e-02 -3.08805e-02
8.03652e+00 -3.07446e-02 -3.09223e-02
8.05153e+00 -3.07881e-02 -3.09645e-02
8.06653e+00 -3.08320e-02 -3.10072e-02
8.08154e+00 -3.08763e-02 -3.10502e-02
8.09655e+00 -3.09210e-02 -3.10936e-02
8.11156e+00 -3.09662e-02 -3.11375e-02
8.12656e+00 -3.10118e-02 -3.11818e-02
8.14157e+00 -3.10578e-02 -3.12265e-02
8.15658e+00 -3.11044e-02 -3.12717e-02
8.17159e+00 -3.11514e-02 -3.13174e-02
8.18659e+00 -3.11988e-02 -3.13635e-02
8.20160e+00 -3.12468e-02 -3.14101e-02
8.21661e+00 -3.12953e-02 -3.14571e-02
8.23162e+00 -3.13442e-02 -3.15047e-02
8.24662e+00 -3.13937e-02 -3.15527e-02
8.26163e+00 -3.14437e-02 -3.16013e-02
8.27664e+00 -3.14942e-02 -3.16504e-02
8.29165e+00 -3.15453e-02 -3.17000e-02
8.30665e+00 -3.15969e-02 -3.17501e-02
8.32166e+00 -3.16491e-02 -3.18008e-02
8.33667e+00 -3.17019e-02 -3.18521e-02
8.35168e+00 -3.17552e-02 -3.19039e-02
8.36668e+00 -3.18092e-02 -3.19563e-02
8.38169e+00 -3.18637e-02 -3.20093e-02
8.39670e+00 -3.19189e-02 -3.20629e-02
8.41171e+00 -3.19747e-02 -3.21171e-02
8.42671e+00 -3.20311e-02 -3.21720e-02
8.44172e+00 -3.20882e-02 -3.22275e-02
8.45673e+00 -3.21460e-02 -3.22836e-02
8.47174e+00 -3.22044e-02 -3.23404e-02
8.48674e+00 -3.22636e-02 -3.23979e-02
8.50175e+00 -3.23235e-02 -3.24561e-02
8.51676e+00 -3.23841e-02 -3.25150e-02
8.53177e+00 -3.24454e-02 -3.25746e-02
8.54677e+00 -3.25075e-02 -3.26350e-02
8.56178e+00 -3.25704e-02 -3.26961e-02
8.57679e+00 -3.26340e-02 -3.27580e-02
8.59180e+00 -3.26985e-02 -3.28207e-02
8.60680e+00 -3.27638e-02 -3.28842e-02
8.62181e+00 -3.28300e-02 -3.29485e-02
8.63682e+00 -3.28970e-02 -3.30137e-02
8.65183e+00 -3.29649e-02 -3.30797e-02
8.66683e+00 -3.30337e-02 -3.31466e-02
8.68184e+00 -3.31035e-02 -3.32145e-02
8.69685e+00 -3.31742e-02 -3.32832e-02
8.71186e+00 -3.32458e-02 -3.33530e-02
8.72686e+00 -3.33185e-02 -3.34237e-02
8.74187e+00 -3.33922e-02 -3.34954e-02
8.75688e+00 -3.34669e-02 -3.35681e-02
8.77189e+00 -3.35427e-02 -3.36419e-02
8.78689e+00 -3.36197e-02 -3.37167e-02
8.80190e+00 -3.36977e-02 -3.37927e-02
8.81691e+00 -3.37769e-02 -3.38698e-02
8.83192e+00 -3.38573e-02 -3.39481e-02
8.84692e+00 -3.39389e-02 -3.40275e-02
8.86193e+00 -3.40218e-02 -3.41082e-02
8.87694e+00 -3.41060e-02 -3.41902e-02
8.89195e+00 -3.41914e-02 -3.42734e-02
8.90695e+00 -3.42783e-02 -3.43580e-02
8.92196e+00 -3.43665e-02 -3.44440e-02
8.93697e+00 -3.44562e-02 -3.45314e-02
8.95198e+00 -3.45474e-02 -3.46202e-02
8.96698e+00 -3.46401e-02 -3.47105e-02
8.98199e+00 -3.47344e-02 -3.48024e-02
8.99700e+00 -3.48303e-02 -3.48959e-02
9.01201e+00 -3.49279e-02 -3.49910e-02
9.02701e+00 -3.50272e-02 -3.50878e-02
9.04202e+00 -3.51283e-02 -3.51864e-02
9.05703e+00 -3.52312e-02 -3.52867e-02
9.07204e+00 -3.53360e-02 -3.53889e-02
9.08704e+00 -3.54428e-02 -3.54931e-02
9.10205e+00 -3.55516e-02 -3.55992e-02
9.11706e+00 -3.56625e-02 -3.57074e-02
9.13207e+00 -3.57756e-02 -3.58178e-02
9.14707e+00 -3.58910e-02 -3.59303e-02
9.16208e+00 -3.60087e-02 -3.60452e-02
9.17709e+00 -3.61288e-02 -3.61624e-02
9.19210e+00 -3.62514e-02 -3.62821e-02
9.20710e+00 -3.63766e-02 -3.64043e-02
9.22211e+00 -3.65045e-02 -3.65292e-02
9.23712e+00 -3.66352e-02 -3.66569e-02
9.25213e+00 -3.67689e-02 -3.67874e-02
9.26713e+00 -3.69057e-02 -3.69210e-02
9.28214e+00 -3.70456e-02 -3.70577e-02
9.29715e+00 -3.71888e-02 -3.71976e-02
9.31216e+00 -3.73355e-02 -3.73410e-02
9.32716e+00 -3.74858e-02 -3.74879e-02
9.34217e+00 -3.76399e-02 -3.76386e-02
9.35718e+00 -3.77980e-02 -3.77931e-02
9.37219e+00 -3.79603e-02 -3.79517e-02
9.38719e+00 -3.81269e-02 -3.81147e-02
9.40220e+00 -3.82981e-02 -3.82821e-02
9.41721e+00 -3.84741e-02 -3.84543e-02
9.43222e+00 -3.86552e-02 -3.86314e-02
9.44722e+00 -3.88416e-02 -3.88139e-02
9.46223e+00 -3.90337e-02 -3.90019e-02
9.47724e+00 -3.92318e-02 -3.91957e-02
9.49225e+00 -3.94362e-02 -3.93958e-02
9.50725e+00 -3.96473e-02 -3.96026e-02
9.52226e+00 -3.98656e-02 -3.98163e-02
9.53727e+00 -4.00915e-02 -4.00375e-02
9.55228e+00 -4.03255e-02 -4.02668e-02
9.56728e+00 -4.05681e-02 -4.05045e-02
9.58229e+00 -4.08201e-02 -4.07514e-02
9.59730e+00 -4.10821e-02 -4.10081e-02
9.61231e+00 -4.13548e-02 -4.12755e-02
9.62731e+00 -4.16391e-02 -4.15542e-02
9.64232e+00 -4.19360e-02 -4.18454e-02
9.65733e+00 -4.22466e-02 -4.21500e-02
9.67234e+00 -4.25721e-02 -4.24692e-02
9.68734e+00 -4.29139e-02 -4.28046e-02
9.70235e+00 -4.32737e-02 -4.31576e-02
9.71736e+00 -4.36533e-02 -4.35302e-02
9.73237e+00 -4.40549e-02 -4.39244e-02
9.74737e+00 -4.44811e-02 -4.43428e-02
9.76238e+00 -4.49349e-02 -4.47885e-02
9.77739e+00 -4.54199e-02 -4.52649e-02
9.79240e+00 -4.59407e-02 -4.57764e-02
9.80740e+00 -4.65024e-02 -4.63284e-02
9.82241e+00 -4.71120e-02 -4.69275e-02
9.83742e+00 -4.77778e-02 -4.75820e-02
9.85243e+00 -4.85108e-02 -4.83027e-02
9.86743e+00 -4.93257e-02 -4.91040e-02
9.88244e+00 -5.02421e-02 -5.00054e-02
9.89745e+00 -5.12881e-02 -5.10345e-02
9.91246e+00 -5.25049e-02 -5.22319e-02
9.92746e+00 -5.39573e-02 -5.36616e-02
9.94247e+00 -5.57558e-02 -5.54323e-02
9.95748e+00 -5.81123e-02 -5.77531e-02
9.97249e+00 -6.15233e-02 -6.11133e-02
9.98749e+00 -6.77369e-02 -6.72363e-02
1.00025e+01 -8.04623e-02 -7.97784e-02
1.00175e+01 -6.49283e-02 -6.44602e-02
1.00325e+01 -5.99536e-02 -5.95528e-02
1.00475e+01 -5.68881e-02 -5.65279e-02
1.00625e+01 -5.46608e-02 -5.43296e-02
1.00775e+01 -5.29076e-02 -5.25988e-02
1.00925e+01 -5.14598e-02 -5.11692e-02
1.01076e+01 -5.02255e-02 -4.99502e-02
1.01226e+01 -4.91488e-02 -4.88866e-02
1.01376e+01 -4.81935e-02 -4.79428e-02
1.01526e+01 -4.73345e-02 -4.70939e-02
1.01676e+01 -4.65537e-02 -4.63222e-02
1.01826e+01 -4.58378e-02 -4.56146e-02
1.01976e+01 -4.51766e-02 -4.49609e-02
1.02126e+01 -4.45622e-02 -4.43534e-02
1.02276e+01 -4.39882e-02 -4.37858e-02
1.02426e+01 -4.34495e-02 -4.32530e-02
1.02576e+01 -4.29419e-02 -4.27509e-02
1.02726e+01 -4.24619e-02 -4.22760e-02
1.02876e+01 -4.20067e-02 -4.18255e-02
1.03027e+01 -4.15736e-02 -4.13970e-02
1.03177e+01 -4.11605e-02 -4.09882e-02
1.03327e+01 -4.07658e-02 -4.05975e-02
1.03477e+01 -4.03877e-02 -4.02232e-02
1.03627e+01 -4.00248e-02 -3.98640e-02
1.03777e+01 -3.96760e-02 -3.95186e-02
1.03927e+01 -3.93402e-02 -3.91861e-02
1.04077e+01 -3.90164e-02 -3.88654e-02
1.04227e+01 -3.87037e-02 -3.85558e-02
1.04377e+01 -3.84015e-02 -3.82564e-02
1.04527e+01 -3.81089e-02 -3.79666e-02
1.04677e+01 -3.78254e-02 -3.76857e-02
1.04827e+01 -3.75505e-02 -3.74133e-02
1.04977e+01 -3.72835e-02 -3.71488e-02
1.05128e+01 -3.70241e-02 -3.68917e-02
1.05278e+01 -3.67719e-02 -3.66417e-02
1.05428e+01 -3.65263e-02 -3.63983e-02
1.05578e+01 -3.62871e-02 -3.61613e-02
1.05728e+01 -3.60539e-02 -3.59301e-02
1.05878e+01 -3.58265e-02 -3.57047e-02
1.06028e+01 -3.56045e-02 -3.54846e-02
1.06178e+01 -3.53878e-02 -3.52697e-02
1.06328e+01 -3.51759e-02 -3.50596e-02
1.06478e+01 -3.49688e-02 -3.48542e-02
1.06628e+01 -3.47662e-02 -3.46533e-02
1.06778e+01 -3.45679e-02 -3.44566e-02
1.06928e+01 -3.43737e-02 -3.42640e-02
1.07079e+01 -3.41835e-02 -3.40753e-02
1.07229e+01 -3.39970e-02 -3.38904e-02
1.07379e+01 -3.38142e-02 -3.37090e-02
1.07529e+01 -3.36350e-02 -3.35312e-02
1.07679e+01 -3.34591e-02 -3.33566e-02
1.07829e+01 -3.32864e-02 -3.31853e-02
1.07979e+01 -3.31168e-02 -3.30171e-02
1.08129e+01 -3.29503e-02 -3.28518e-02
1.08279e+01 -3.27866e-02 -3.26894e-02
1.08429e+01 -3.26258e-02 -3.25297e-02
1.08579e+01 -3.24676e-02 -3.23728e-02
1.08729e+01 -3.23121e-02 -3.22184e-02
1.08879e+01 -3.21591e-02 -3.20666e-02
1.09030e+01 -3.20086e-02 -3.19171e-02
1.09180e+01 -3.18604e-02 -3.17700e-02
1.09330e+01 -3.17145e-02 -3.16252e-02
1.09480e+01 -3.15708e-02 -3.14825e-02
1.09630e+01 -3.14293e-02 -3.13420e-02
1.09780e+01 -3.12899e-02 -3.12036e-02
1.09930e+01 -3.11525e-02 -3.10672e-02
1.10080e+01 -3.10171e-02 -3.09327e-02
1.10230e+01 -3.08836e-02 -3.08001e-02
1.10380e+01 -3.07520e-02 -3.06694e-02
1.10530e+01 -3.06222e-02 -3.05405e-02
1.10680e+01 -3.04941e-02 -3.04133e-02
1.10830e+01 -3.03678e-02 -3.02878e-02
1.10980e+01 -3.02431e-02 -3.01639e-02
1.11131e+01 -3.01200e-02 -3.00417e-02
1.11281e+01 -2.99986e-02 -2.99210e-02
1.11431e+01 -2.98786e-02 -2.98019e-02
1.11581e+01 -2.97602e-02 -2.96842e-02
1.11731e+01 -2.96432e-02 -2.95680e-02
1.11881e+01 -2.95277e-02 -2.94532e-02
1.12031e+01 -2.94136e-02 -2.93399e-02
1.12181e+01 -2.93008e-02 -2.92278e-02
1.12331e+01 -2.91894e-02 -2.91171e-02
1.12481e+01 -2.90793e-02 -2.90076e-02
1.12631e+01 -2.89704e-02 -2.88995e-02
1.12781e+01 -2.88628e-02 -2.87925e-02
1.12931e+01 -2.87564e-02 -2.86868e-02
1.13082e+01 -2.86512e-02 -2.85822e-02
1.13232e+01 -2.85472e-02 -2.84788e-02
1.13382e+01 -2.84443e-02 -2.83765e-02
1.13532e+01 -2.83425e-02 -2.82753e-02
1.13682e+01 -2.82418e-02 -2.81752e-02
1.13832e+01 -2.81421e-02 -2.80762e-02
1.13982e+01 -2.80435e-02 -2.79782e-02
1.14132e+01 -2.79459e-02 -2.78812e-02
1.14282e+01 -2.78494e-02 -2.77852e-02
1.14432e+01 -2.77538e-02 -2.76901e-02
1.14582e+01 -2.76592e-02 -2.75961e-02
1.14732e+01 -2.75655e-02 -2.75029e-02
1.14882e+01 -2.74728e-02 -2.74107e-02
1.15033e+01 -2.73809e-02 -2.73194e-02
1.15183e+01 -2.72900e-02 -2.72289e-02
1.15333e+01 -2.71999e-02 -2.71394e-02
1.15483e+01 -2.71107e-02 -2.70507e-02
1.15633e+01 -2.70223e-02 -2.69628e-02
1.15783e+01 -2.69348e-02 -2.68757e-02
1.15933e+01 -2.68480e-02 -2.67895e-02
1.16083e+01 -2.67621e-02 -2.67040e-02
1.16233e+01 -2.66769e-02 -2.66193e-02
1.16383e+01 -2.65926e-02 -2.65354e-02
1.16533e+01 -2.65089e-02 -2.64522e-02
1.16683e+01 -2.64261e-02 -2.63698e-02
1.16833e+01 -2.63439e-02 -2.62881e-02
1.16983e+01 -2.62625e-02 -2.62071e-02
1.17134e+01 -2.61818e-02 -2.61268e-02
1.17284e+01 -2.61018e-02 -2.60472e-02
1.17434e+01 -2.60224e-02 -2.59683e-02
1.17584e+01 -2.59437e-02 -2.58900e-02
1.17734e+01 -2.58657e-02 -2.58124e-02
1.17884e+01 -2.57884e-02 -2.57354e-02
1.18034e+01 -2.57117e-02 -2.56591e-02
1.18184e+01 -2.56356e-02 -2.55834e-02
1.18334e+01 -2.55601e-02 -2.55083e-02
1.18484e+01 -2.54853e-02 -2.54339e-02
1.18634e+01 -2.54110e-02 -2.53600e-02
1.18784e+01 -2.53374e-02 -2.52867e-02
1.18934e+01 -2.52643e-02 -2.52140e-02
1.19085e+01 -2.51918e-02 -2.51419e-02
1.19235e+01 -2.51199e-02 -2.50703e-02
1.19385e+01 -2.50485e-02 -2.49993e-02
1.19535e+01 -2.49777e-02 -2.49288e-02
1.19685e+01 -2.49074e-02 -2.48588e-02
1.19835e+01 -2.48377e-02 -2.47894e-02
1.19985e+01 -2.47685e-02 -2.47206e-02
1.20135e+01 -2.46998e-02 -2.46522e-02
1.20285e+01 -2.46316e-02 -2.45843e-02
1.20435e+01 -2.45639e-02 -2.45170e-02
1.20585e+01 -2.44967e-02 -2.44501e-02
1.20735e+01 -2.44300e-02 -2.43837e-02
1.20885e+01 -2.43638e-02 -2.43178e-02
1.21036e+01 -2.42981e-02 -2.42524e-02
1.21186e+01 -2.42328e-02 -2.41874e-02
1.21336e+01 -2.41680e-02 -2.41229e-02
1.21486e+01 -2.41037e-02 -2.40589e-02
1.21636e+01 -2.40398e-02 -2.39953e-02
1.21786e+01 -2.39764e-02 -2.39322e-02
1.21936e+01 -2.39134e-02 -2.38694e-02
1.22086e+01 -2.38508e-02 -2.38072e-02
1.22236e+01 -2.37887e-02 -2.37453e-02
1.22386e+01 -2.37270e-02 -2.36839e-02
1.22536e+01 -2.36657e-02 -2.36229e-02
1.22686e+01 -2.36048e-02 -2.35623e-02
1.22836e+01 -2.35444e-02 -2.35021e-02
1.22986e+01 -2.34843e-02 -2.34423e-02
1.23137e+01 -2.34246e-02 -2.33829e-02
1.23287e+01 -2.33654e-02 -2.33239e-02
1.23437e+01 -2.33065e-02 -2.32652e-02
1.23587e+01 -2.32480e-02 -2.32070e-02
1.23737e+01 -2.31899e-02 -2.31491e-02
1.23887e+01 -2.31321e-02 -2.30916e-02
1.24037e+01 -2.30748e-02 -2.30345e-02
1.24187e+01 -2.30178e-02 -2.29777e-02
1.24337e+01 -2.29611e-02 -2.29213e-02
1.24487e+01 -2.29048e-02 -2.28653e-02
1.24637e+01 -2.28489e-02 -2.28096e-02
1.24787e+01 -2.27933e-02 -2.27542e-02
1.24937e+01 -2.27381e-02 -2.26992e-02
1.25088e+01 -2.26832e-02 -2.26446e-02
1.25238e+01 -2.26286e-02 -2.25902e-02
1.25388e+01 -2.25744e-02 -2.25362e-02
1.25538e+01 -2.25205e-02 -2.24826e-02
1.25688e+01 -2.24670e-02 -2.24292e-02
1.25838e+01 -2.24137e-02 -2.23762e-02
1.25988e+01 -2.23608e-02 -2.23235e-02
1.26138e+01 -2.23082e-02 -2.22711e-02
1.26288e+01 -2.22559e-02 -2.22190e-02
1.26438e+01 -2.22039e-02 -2.21672e-02
1.26588e+01 -2.21522e-02 -2.21157e-02
1.26738e+01 -2.21008e-02 -2.20645e-02
1.26888e+01 -2.20497e-02 -2.20137e-02
1.27039e+01 -2.19990e-02 -2.19631e-02
1.27189e+01 -2.19485e-02 -2.19128e-02
1.27339e+01 -2.18983e-02 -2.18628e-02
1.27489e+01 -2.18483e-02 -2.18130e-02
1.27639e+01 -2.17987e-02 -2.17636e-02
1.27789e+01 -2.17494e-02 -2.17144e-02
1.27939e+01 -2.17003e-02 -2.16656e-02
1.28089e+01 -2.16515e-02 -2.16170e-02
1.28239e+01 -2.16030e-02 -2.15686e-02
1.28389e+01 -2.15547e-02 -2.15205e-02
1.28539e+01 -2.15067e-02 -2.14727e-02
1.28689e+01 -2.14590e-02 -2.14252e-02
1.28839e+01 -2.14115e-02 -2.13779e-02
1.28989e+01 -2.13643e-02 -2.13309e-02
1.29140e+01 -2.13174e-02 -2.12841e-02
1.29290e+01 -2.12707e-02 -2.12376e-02
1.29440e+01 -2.12243e-02 -2.11913e-02
1.29590e+01 -2.11781e-02 -2.11453e-02
1.29740e+01 -2.11321e-02 -2.10995e-02
1.29890e+01 -2.10864e-02 -2.10540e-02
1.30040e+01 -2.10410e-02 -2.10087e-02
1.30190e+01 -2.09958e-02 -2.09637e-02
1.30340e+01 -2.09508e-02 -2.09188e-02
1.30490e+01 -2.09060e-02 -2.08743e-02
1.30640e+01 -2.08615e-02 -2.08299e-02
1.30790e+01 -2.08173e-02 -2.07858e-02
1.30940e+01 -2.07732e-02 -2.07419e-02
1.31091e+01 -2.07294e-02 -2.06982e-02
1.31241e+01 -2.06858e-02 -2.06548e-02
1.31391e+01 -2.06424e-02 -2.06116e-02
1.31541e+01 -2.05992e-02 -2.05686e-02
1.31691e+01 -2.05563e-02 -2.05258e-02
1.31841e+01 -2.05136e-02 -2.04832e-02
1.31991e+01 -2.04711e-02 -2.04408e-02
1.32141e+01 -2.04288e-02 -2.03987e-02
1.32291e+01 -2.03867e-02 -2.03568e-02
1.32441e+01 -2.03448e-02 -2.03150e-02
1.32591e+01 -2.03032e-02 -2.02735e-02
1.32741e+01 -2.02617e-02 -2.02322e-02
1.32891e+01 -2.02205e-02 -2.01911e-02
1.33042e+01 -2.01794e-02 -2.01502e-02
1.33192e+01 -2.01386e-02 -2.01094e-02
1.33342e+01 -2.00979e-02 -2.00689e-02
1.33492e+01 -2.00574e-02 -2.00286e-02
1.33642e+01 -2.00172e-02 -1.99885e-02
1.33792e+01 -1.99771e-02 -1.99485e-02
1.33942e+01 -1.99372e-02 -1.99088e-02
1.34092e+01 -1.98975e-02 -1.98692e-02
1.34242e+01 -1.98580e-02 -1.98299e-02
1.34392e+01 -1.98187e-02 -1.97907e-02
1.34542e+01 -1.97796e-02 -1.97517e-02
1.34692e+01 -1.97407e-02 -1.97129e-02
1.34842e+01 -1.97019e-02 -1.96742e-02
1.34992e+01 -1.96633e-02 -1.96358e-02
1.35143e+01 -1.96249e-02 -1.95975e-02
1.35293e+01 -1.95867e-02 -1.95594e-02
1.35443e+01 -1.95487e-02 -1.95215e-02
1.35593e+01 -1.95108e-02 -1.94837e-02
1.35743e+01 -1.94731e-02 -1.94462e-02
1.35893e+01 -1.94356e-02 -1.94088e-02
1.36043e+01 -1.93982e-02 -1.93715e-02
1.36193e+01 -1.93610e-02 -1.93345e-02
1.36343e+01 -1.93240e-02 -1.92976e-02
1.36493e+01 -1.92872e-02 -1.92608e-02
1.36643e+01 -1.92505e-02 -1.92243e-02
1.36793e+01 -1.92140e-02 -1.91879e-02
1.36943e+01 -1.91776e-02 -1.91516e-02
1.37094e+01 -1.91414e-02 -1.91155e-02
1.37244e+01 -1.91054e-02 -1.90796e-02
1.37394e+01 -1.90695e-02 -1.90438e-02
1.37544e+01 -1.90338e-02 -1.90082e-02
1.37694e+01 -1.89982e-02 -1.89728e-02
1.37844e+01 -1.89628e-02 -1.89375e-02
1.37994e+01 -1.89276e-02 -1.89024e-02
1.38144e+01 -1.88925e-02 -1.88674e-02
1.38294e+01 -1.88575e-02 -1.88325e-02
1.38444e+01 -1.88227e-02 -1.87978e-02
1.38594e+01 -1.87881e-02 -1.87633e-02
1.38744e+01 -1.87536e-02 -1.87289e-02
1.38894e+01 -1.87193e-02 -1.86947e-02
1.39045e+01 -1.86851e-02 -1.86606e-02
1.39195e+01 -1.86510e-02 -1.86266e-02
1.39345e+01 -1.86171e-02 -1.85928e-02
1.39495e+01 -1.85833e-02 -1.85591e-02
1.39645e+01 -1.85497e-02 -1.85256e-02
1.39795e+01 -1.85162e-02 -1.84922e-02
1.39945e+01 -1.84829e-02 -1.84590e-02
1.40095e+01 -1.84497e-02 -1.84259e-02
1.40245e+01 -1.84166e-02 -1.83929e-02
1.40395e+01 -1.83837e-02 -1.83601e-02
1.40545e+01 -1.83509e-02 -1.83274e-02
1.40695e+01 -1.83182e-02 -1.82948e-02
1.40845e+01 -1.82857e-02 -1.82624e-02
1.40995e+01 -1.82533e-02 -1.82301e-02
1.41146e+01 -1.82211e-02 -1.81979e-02
1.41296e+01 -1.81889e-02 -1.81659e-02
1.41446e+01 -1.81569e-02 -1.81340e-02
1.41596e+01 -1.81251e-02 -1.81022e-02
1.41746e+01 -1.80933e-02 -1.80706e-02
1.41896e+01 -1.80617e-02 -1.80391e-02
1.42046e+01 -1.80302e-02 -1.80077e-02
1.42196e+01 -1.79989e-02 -1.79764e-02
1.42346e+01 -1.79677e-02 -1.79453e-02
1.42496e+01 -1.79366e-02 -1.79142e-02
1.42646e+01 -1.79056e-02 -1.78833e-02
1.42796e+01 -1.78747e-02 -1.78526e-02
1.42946e+01 -1.78440e-02 -1.78219e-02
1.43097e+01 -1.78134e-02 -1.77914e-02
1.43247e+01 -1.77829e-02 -1.77610e-02
1.43397e+01 -1.77525e-02 -1.77307e-02
1.43547e+01 -1.77222e-02 -1.77005e-02
1.43697e+01 -1.76921e-02 -1.76705e-02
1.43847e+01 -1.76621e-02 -1.76405e-02
1.43997e+01 -1.76322e-02 -1.76107e-02
1.44147e+01 -1.76024e-02 -1.75810e-02
1.44297e+01 -1.75727e-02 -1.75514e-02
1.44447e+01 -1.75431e-02 -1.75219e-02
1.44597e+01 -1.75137e-02 -1.74925e-02
1.44747e+01 -1.74844e-02 -1.74633e-02
1.44897e+01 -1.74551e-02 -1.74341e-02
1.45048e+01 -1.74260e-02 -1.74051e-02
1.45198e+01 -1.73970e-02 -1.73762e-02
1.45348e+01 -1.73681e-02 -1.73474e-02
1.45498e+01 -1.73393e-02 -1.73187e-02
1.45648e+01 -1.73107e-02 -1.72901e-02
1.45798e+01 -1.72821e-02 -1.72616e-02
1.45948e+01 -1.72536e-02 -1.72332e-02
1.46098e+01 -1.72253e-02 -1.72049e-02
1.46248e+01 -1.71970e-02 -1.71767e-02
1.46398e+01 -1.71689e-02 -1.71486e-02
1.46548e+01 -1.71409e-02 -1.71207e-02
1.46698e+01 -1.71129e-02 -1.70928e-02
1.46848e+01 -1.70851e-02 -1.70651e-02
1.46998e+01 -1.70574e-02 -1.70374e-02
1.47149e+01 -1.70297e-02 -1.70098e-02
1.47299e+01 -1.70022e-02 -1.69824e-02
1.47449e+01 -1.69748e-02 -1.69550e-02
1.47599e+01 -1.69474e-02 -1.69278e-02
1.47749e+01 -1.69202e-02 -1.69006e-02
1.47899e+01 -1.68931e-02 -1.68736e-02
1.48049e+01 -1.68660e-02 -1.68466e-02
1.48199e+01 -1.68391e-02 -1.68197e-02
1.48349e+01 -1.68123e-02 -1.67930e-02
1.48499e+01 -1.67855e-02 -1.67663e-02
1.48649e+01 -1.67589e-02 -1.67397e-02
1.48799e+01 -1.67323e-02 -1.67132e-02
1.48949e+01 -1.67059e-02 -1.66868e-02
1.49100e+01 -1.66795e-02 -1.66605e-02
1.49250e+01 -1.66533e-02 -1.66343e-02
1.49400e+01 -1.66271e-02 -1.66082e-02
1.49550e+01 -1.66010e-02 -1.65822e-02
1.49700e+01 -1.65750e-02 -1.65563e-02
1.49850e+01 -1.65491e-02 -1.65304e-02
1.50000e+01 -1.65233e-02 -1.65047e-02


==> fig/poisson_dY.txt <==
p dY
-6.00000e+00 2.94313e-07
-5.99400e+00 2.93519e-07
-5.98801e+00 2.92724e-07
-5.98201e+00 2.91929e-07
-5.97602e+00 2.91133e-07
-5.97002e+00 2.90337e-07
-5.96402e+00 2.89540e-07
-5.95803e+00 2.88743e-07
-5.95203e+00 2.87946e-07
-5.94604e+00 2.87148e-07
-5.94004e+00 2.86350e-07
-5.93404e+00 2.85551e-07
-5.92805e+00 2.84752e-07
-5.92205e+00 2.83953e-07
-5.91606e+00 2.83153e-07
-5.91006e+00 2.82353e-07
-5.90406e+00 2.81552e-07
-5.89807e+00 2.80751e-07
-5.89207e+00 2.79950e-07
-5.88608e+00 2.79148e-07
-5.88008e+00 2.78346e-07
-5.87408e+00 2.77543e-07
-5.86809e+00 2.76740e-07
-5.86209e+00 2.75937e-07
-5.85610e+00 2.75134e-07
-5.85010e+00 2.74330e-07
-5.84410e+00 2.73525e-07
-5.83811e+00 2.72721e-07
-5.83211e+00 2.71916e-07
-5.82612e+00 2.71110e-07
-5.82012e+00 2.70305e-07
-5.81412e+00 2.69499e-07
-5.80813e+00 2.68692e-07
-5.80213e+00 2.67885e-07
-5.79614e+00 2.67078e-07
-5.79014e+00 2.66271e-07
-5.78414e+00 2.65463e-07
-5.77815e+00 2.64655e-07
-5.77215e+00 2.63847e-07
-5.76616e+00 2.63038e-07
-5.76016e+00 2.62230e-07
-5.75416e+00 2.61420e-07
-5.74817e+00 2.60611e-07
-5.74217e+00 2.59801e-07
-5.73618e+00 2.58991e-07
-5.73018e+00 2.58180e-07
-5.72418e+00 2.57370e-07
-5.71819e+00 2.56559e-07
-5.71219e+00 2.55748e-07
-5.70620e+00 2.54936e-07
-5.70020e+00 2.54124e-07
-5.69420e+00 2.53312e-07
-5.68821e+00 2.52500e-07
-5.68221e+00 2.51687e-07
-5.67622e+00 2.50875e-07
-5.67022e+00 2.50061e-07
-5.66422e+00 2.49248e-07
-5.65823e+00 2.48435e-07
-5.65223e+00 2.47621e-07
-5.64624e+00 2.46807e-07
-5.64024e+00 2.45993e-07
-5.63424e+00 2.45178e-07
-5.62825e+00 2.44363e-07
-5.62225e+00 2.43548e-07
-5.61626e+00 2.42733e-07
-5.61026e+00 2.41918e-07
-5.60426e+00 2.41102e-07
-5.59827e+00 2.40287e-07
-5.59227e+00 2.39471e-07
-5.58628e+00 2.38655e-07
-5.58028e+00 2.37838e-07
-5.57428e+00 2.37022e-07
-5.56829e+00 2.36205e-07
-5.56229e+00 2.35389e-07
-5.55630e+00 2.34572e-07
-5.55030e+00 2.33754e-07
-5.54430e+00 2.32937e-07
-5.53831e+00 2.32120e-07
-5.53231e+00 2.31302e-07
-5.52632e+00 2.30484e-07
-5.52032e+00 2.29666e-07
-5.51432e+00 2.28848e-07
-5.50833e+00 2.28030e-07
-5.50233e+00 2.27212e-07
-5.49634e+00 2.26394e-07
-5.49034e+00 2.25575e-07
-5.48434e+00 2.24757e-07
-5.47835e+00 2.23938e-07
-5.47235e+00 2.23119e-07
-5.46636e+00 2.22300e-07
-5.46036e+00 2.21481e-07
-5.45436e+00 2.20662e-07
-5.44837e+00 2.19843e-07
-5.44237e+00 2.19024e-07
-5.43638e+00 2.18205e-07
-5.43038e+00 2.17385e-07
-5.42438e+00 2.16566e-07
-5.41839e+00 2.15746e-07
-5.41239e+00 2.14927e-07
-5.40640e+00 2.14107e-07
-5.40040e+00 2.13288e-07
-5.39440e+00 2.12468e-07
-5.38841e+00 2.11649e-07
-5.38241e+00 2.10829e-07
-5.37642e+00 2.10009e-07
-5.37042e+00 2.09190e-07
-5.36442e+00 2.08370e-07
-5.35843e+00 2.07551e-07
-5.35243e+00 2.06731e-07
-5.34644e+00 2.05911e-07
-5.34044e+00 2.05092e-07
-5.33444e+00 2.04272e-07
-5.32845e+00 2.03453e-07
-5.32245e+00 2.02633e-07
-5.31646e+00 2.01814e-07
-5.31046e+00 2.00994e-07
-5.30446e+00 2.00175e-07
-5.29847e+00 1.99356e-07
-5.29247e+00 1.98537e-07
-5.28648e+00 1.97718e-07
-5.28048e+00 1.96899e-07
-5.27448e+00 1.96080e-07
-5.26849e+00 1.95261e-07
-5.26249e+00 1.94442e-07
-5.25650e+00 1.93624e-07
-5.25050e+00 1.92805e-07
-5.24450e+00 1.91987e-07
-5.23851e+00 1.91168e-07
-5.23251e+00 1.90350e-07
-5.22652e+00 1.89532e-07
-5.22052e+00 1.88715e-07
-5.21452e+00 1.87897e-07
-5.20853e+00 1.87079e-07
-5.20253e+00 1.86262e-07
-5.19654e+00 1.85445e-07
-5.19054e+00 1.84628e-07
-5.18454e+00 1.83811e-07
-5.17855e+00 1.82995e-07
-5.17255e+00 1.82178e-07
-5.16656e+00 1.81362e-07
-5.16056e+00 1.80546e-07
-5.15456e+00 1.79731e-07
-5.14857e+00 1.78915e-07
-5.14257e+00 1.78100e-07
-5.13658e+00 1.77285e-07
-5.13058e+00 1.76470e-07
-5.12458e+00 1.75656e-07
-5.11859e+00 1.74841e-07
-5.11259e+00 1.74028e-07
-5.10660e+00 1.73214e-07
-5.10060e+00 1.72401e-07
-5.09460e+00 1.71588e-07
-5.08861e+00 1.70775e-07
-5.08261e+00 1.69962e-07
-5.07662e+00 1.69150e-07
-5.07062e+00 1.68339e-07
-5.06462e+00 1.67527e-07
-5.05863e+00 1.66716e-07
-5.05263e+00 1.65905e-07
-5.04664e+00 1.65095e-07
-5.04064e+00 1.64285e-07
-5.03464e+00 1.63475e-07
-5.02865e+00 1.62666e-07
-5.02265e+00 1.61857e-07
-5.01666e+00 1.61049e-07
-5.01066e+00 1.60241e-07
-5.00466e+00 1.59433e-07
-4.99867e+00 1.58626e-07
-4.99267e+00 1.57820e-07
-4.98668e+00 1.57013e-07
-4.98068e+00 1.56208e-07
-4.97468e+00 1.55402e-07
-4.96869e+00 1.54597e-07
-4.96269e+00 1.53793e-07
-4.95670e+00 1.52989e-07
-4.95070e+00 1.52186e-07
-4.94470e+00 1.51383e-07
-4.93871e+00 1.50581e-07
-4.93271e+00 1.49779e-07
-4.92672e+00 1.48977e-07
-4.92072e+00 1.48177e-07
-4.91472e+00 1.47376e-07
-4.90873e+00 1.46577e-07
-4.90273e+00 1.45778e-07
-4.89674e+00 1.44979e-07
-4.89074e+00 1.44181e-07
-4.88474e+00 1.43384e-07
-4.87875e+00 1.42587e-07
-4.87275e+00 1.41791e-07
-4.86676e+00 1.40996e-07
-4.86076e+00 1.40201e-07
-4.85476e+00 1.39407e-07
-4.84877e+00 1.38614e-07
-4.84277e+00 1.37821e-07
-4.83678e+00 1.37029e-07
-4.83078e+00 1.36237e-07
-4.82478e+00 1.35446e-07
-4.81879e+00 1.34656e-07
-4.81279e+00 1.33867e-07
-4.80680e+00 1.33079e-07
-4.80080e+00 1.32291e-07
-4.79480e+00 1.31504e-07
-4.78881e+00 1.30717e-07
-4.78281e+00 1.29932e-07
-4.77682e+00 1.29147e-07
-4.77082e+00 1.28363e-07
-4.76482e+00 1.27580e-07
-4.75883e+00 1.26798e-07
-4.75283e+00 1.26016e-07
-4.74684e+00 1.25235e-07
-4.74084e+00 1.24456e-07
-4.73484e+00 1.23677e-07
-4.72885e+00 1.22899e-07
-4.72285e+00 1.22121e-07
-4.71686e+00 1.21345e-07
-4.71086e+00 1.20570e-07
-4.70486e+00 1.19795e-07
-4.69887e+00 1.19022e-07
-4.69287e+00 1.18249e-07
-4.68688e+00 1.17477e-07
-4.68088e+00 1.16707e-07
-4.67488e+00 1.15937e-07
-4.66889e+00 1.15168e-07
-4.66289e+00 1.14400e-07
-4.65690e+00 1.13634e-07
-4.65090e+00 1.12868e-07
-4.64490e+00 1.12103e-07
-4.63891e+00 1.11340e-07
-4.63291e+00 1.10577e-07
-4.62692e+00 1.09815e-07
-4.62092e+00 1.09055e-07
-4.61492e+00 1.08296e-07
-4.60893e+00 1.07538e-07
-4.60293e+00 1.06780e-07
-4.59694e+00 1.06025e-07
-4.59094e+00 1.05270e-07
-4.58494e+00 1.04516e-07
-4.57895e+00 1.03764e-07
-4.57295e+00 1.03012e-07
-4.56696e+00 1.02262e-07
-4.56096e+00 1.01513e-07
-4.55496e+00 1.00766e-07
-4.54897e+00 1.00019e-07
-4.54297e+00 9.92742e-08
-4.53698e+00 9.85303e-08
-4.53098e+00 9.77877e-08
-4.52498e+00 9.70464e-08
-4.51899e+00 9.63065e-08
-4.51299e+00 9.55678e-08
-4.50700e+00 9.48305e-08
-4.50100e+00 9.40945e-08
-4.49501e+00 9.33599e-08
-4.48901e+00 9.26266e-08
-4.48301e+00 9.18948e-08
-4.47702e+00 9.11644e-08
-4.47102e+00 9.04353e-08
-4.46503e+00 8.97078e-08
-4.45903e+00 8.89816e-08
-4.45303e+00 8.82570e-08
-4.44704e+00 8.75338e-08
-4.44104e+00 8.68121e-08
-4.43505e+00 8.60920e-08
-4.42905e+00 8.53733e-08
-4.42305e+00 8.46562e-08
-4.41706e+00 8.39407e-08
-4.41106e+00 8.32267e-08
-4.40507e+00 8.25143e-08
-4.39907e+00 8.18036e-08
-4.39307e+00 8.10944e-08
-4.38708e+00 8.03869e-08
-4.38108e+00 7.96810e-08
-4.37509e+00 7.89768e-08
-4.36909e+00 7.82743e-08
-4.36309e+00 7.75734e-08
-4.35710e+00 7.68743e-08
-4.35110e+00 7.61769e-08
-4.34511e+00 7.54813e-08
-4.33911e+00 7.47875e-08
-4.33311e+00 7.40954e-08
-4.32712e+00 7.34051e-08
-4.32112e+00 7.27166e-08
-4.31513e+00 7.20300e-08
-4.30913e+00 7.13452e-08
-4.30313e+00 7.06622e-08
-4.29714e+00 6.99812e-08
-4.29114e+00 6.93020e-08
-4.28515e+00 6.86248e-08
-4.27915e+00 6.79495e-08
-4.27315e+00 6.72762e-08
-4.26716e+00 6.66048e-08
-4.26116e+00 6.59354e-08
-4.25517e+00 6.52681e-08
-4.24917e+00 6.46027e-08
-4.24317e+00 6.39394e-08
-4.23718e+00 6.32781e-08
-4.23118e+00 6.26190e-08
-4.22519e+00 6.19619e-08
-4.21919e+00 6.13070e-08
-4.21319e+00 6.06541e-08
-4.20720e+00 6.00035e-08
-4.20120e+00 5.93550e-08
-4.19521e+00 5.87087e-08
-4.18921e+00 5.80646e-08
-4.18321e+00 5.74227e-08
-4.17722e+00 5.67831e-08
-4.17122e+00 5.61458e-08
-4.16523e+00 5.55107e-08
-4.15923e+00 5.48780e-08
-4.15323e+00 5.42475e-08
-4.14724e+00 5.36195e-08
-4.14124e+00 5.29938e-08
-4.13525e+00 5.23705e-08
-4.12925e+00 5.17495e-08
-4.12325e+00 5.11311e-08
-4.11726e+00 5.05150e-08
-4.11126e+00 4.99015e-08
-4.10527e+00 4.92904e-08
-4.09927e+00 4.86819e-08
-4.09327e+00 4.80758e-08
-4.08728e+00 4.74724e-08
-4.08128e+00 4.68715e-08
-4.07529e+00 4.62732e-08
-4.06929e+00 4.56775e-08
-4.06329e+00 4.50845e-08
-4.05730e+00 4.44941e-08
-4.05130e+00 4.39064e-08
-4.04531e+00 4.33214e-08
-4.03931e+00 4.27391e-08
-4.03331e+00 4.21596e-08
-4.02732e+00 4.15829e-08
-4.02132e+00 4.10089e-08
-4.01533e+00 4.04378e-08
-4.00933e+00 3.98695e-08
-4.00333e+00 3.93041e-08
-3.99734e+00 3.87416e-08
-3.99134e+00 3.81819e-08
-3.98535e+00 3.76252e-08
-3.97935e+00 3.70715e-08
-3.97335e+00 3.65207e-08
-3.96736e+00 3.59730e-08
-3.96136e+00 3.54282e-08
-3.95537e+00 3.48865e-08
-3.94937e+00 3.43479e-08
-3.94337e+00 3.38124e-08
-3.93738e+00 3.32800e-08
-3.93138e+00 3.27508e-08
-3.92539e+00 3.22247e-08
-3.91939e+00 3.17019e-08
-3.91339e+00 3.11822e-08
-3.90740e+00 3.06658e-08
-3.90140e+00 3.01527e-08
-3.89541e+00 2.96429e-08
-3.88941e+00 2.91364e-08
-3.88341e+00 2.86332e-08
-3.87742e+00 2.81335e-08
-3.87142e+00 2.76371e-08
-3.86543e+00 2.71442e-08
-3.85943e+00 2.66547e-08
-3.85343e+00 2.61687e-08
-3.84744e+00 2.56862e-08
-3.84144e+00 2.52072e-08
-3.83545e+00 2.47318e-08
-3.82945e+00 2.42600e-08
-3.82345e+00 2.37918e-08
-3.81746e+00 2.33272e-08
-3.81146e+00 2.28663e-08
-3.80547e+00 2.24091e-08
-3.79947e+00 2.19556e-08
-3.79347e+00 2.15059e-08
-3.78748e+00 2.10600e-08
-3.78148e+00 2.06178e-08
-3.77549e+00 2.01795e-08
-3.76949e+00 1.97451e-08
-3.76349e+00 1.93146e-08
-3.75750e+00 1.88880e-08
-3.75150e+00 1.84653e-08
-3.74551e+00 1.80467e-08
-3.73951e+00 1.76320e-08
-3.73351e+00 1.72214e-08
-3.72752e+00 1.68149e-08
-3.72152e+00 1.64124e-08
-3.71553e+00 1.60141e-08
-3.70953e+00 1.56199e-08
-3.70353e+00 1.52300e-08
-3.69754e+00 1.48442e-08
-3.69154e+00 1.44628e-08
-3.68555e+00 1.40856e-08
-3.67955e+00 1.37127e-08
-3.67355e+00 1.33441e-08
-3.66756e+00 1.29800e-08
-3.66156e+00 1.26202e-08
-3.65557e+00 1.22649e-08
-3.64957e+00 1.19141e-08
-3.64357e+00 1.15678e-08
-3.63758e+00 1.12260e-08
-3.63158e+00 1.08887e-08
-3.62559e+00 1.05561e-08
-3.61959e+00 1.02281e-08
-3.61359e+00 9.90481e-09
-3.60760e+00 9.58620e-09
-3.60160e+00 9.27232e-09
-3.59561e+00 8.96321e-09
-3.58961e+00 8.65890e-09
-3.58361e+00 8.35943e-09
-3.57762e+00 8.06483e-09
-3.57162e+00 7.77513e-09
-3.56563e+00 7.49038e-09
-3.55963e+00 7.21060e-09
-3.55363e+00 6.93583e-09
-3.54764e+00 6.66610e-09
-3.54164e+00 6.40145e-09
-3.53565e+00 6.14192e-09
-3.52965e+00 5.88753e-09
-3.52365e+00 5.63834e-09
-3.51766e+00 5.39436e-09
-3.51166e+00 5.15565e-09
-3.50567e+00 4.92223e-09
-3.49967e+00 4.69414e-09
-3.49367e+00 4.47142e-09
-3.48768e+00 4.25411e-09
-3.48168e+00 4.04224e-09
-3.47569e+00 3.83584e-09
-3.46969e+00 3.63497e-09
-3.46369e+00 3.43966e-09
-3.45770e+00 3.24993e-09
-3.45170e+00 3.06584e-09
-3.44571e+00 2.88742e-09
-3.43971e+00 2.71471e-09
-3.43371e+00 2.54775e-09
-3.42772e+00 2.38657e-09
-3.42172e+00 2.23122e-09
-3.41573e+00 2.08174e-09
-3.40973e+00 1.93816e-09
-3.40373e+00 1.80052e-09
-3.39774e+00 1.66888e-09
-3.39174e+00 1.54325e-09
-3.38575e+00 1.42370e-09
-3.37975e+00 1.31025e-09
-3.37375e+00 1.20295e-09
-3.36776e+00 1.10184e-09
-3.36176e+00 1.00695e-09
-3.35577e+00 9.18345e-10
-3.34977e+00 8.36049e-10
-3.34377e+00 7.60109e-10
-3.33778e+00 6.90568e-10
-3.33178e+00 6.27467e-10
-3.32579e+00 5.70850e-10
-3.31979e+00 5.20759e-10
-3.31379e+00 4.77236e-10
-3.30780e+00 4.40327e-10
-3.30180e+00 4.10074e-10
-3.29581e+00 3.86521e-10
-3.28981e+00 3.69713e-10
-3.28381e+00 3.59692e-10
-3.27782e+00 3.56323e-10
-3.27182e+00 3.60197e-10
-3.26583e+00 3.70808e-10
-3.25983e+00 3.88389e-10
-3.25383e+00 4.12981e-10
-3.24784e+00 4.44633e-10
-3.24184e+00 4.83389e-10
-3.23585e+00 5.29296e-10
-3.22985e+00 5.82400e-10
-3.22385e+00 6.42746e-10
-3.21786e+00 7.10383e-10
-3.21186e+00 7.85358e-10
-3.20587e+00 8.67716e-10
-3.19987e+00 9.57507e-10
-3.19387e+00 1.05478e-09
-3.18788e+00 1.15957e-09
-3.18188e+00 1.27195e-09
-3.17589e+00 1.39195e-09
-3.16989e+00 1.51962e-09
-3.16389e+00 1.65501e-09
-3.15790e+00 1.79817e-09
-3.15190e+00 1.94915e-09
-3.14591e+00 2.10801e-09
-3.13991e+00 2.27478e-09
-3.13391e+00 2.44952e-09
-3.12792e+00 2.63229e-09
-3.12192e+00 2.82312e-09
-3.11593e+00 3.02207e-09
-3.10993e+00 3.22920e-09
-3.10393e+00 3.44455e-09
-3.09794e+00 3.66818e-09
-3.09194e+00 3.90013e-09
-3.08595e+00 4.14047e-09
-3.07995e+00 4.38923e-09
-3.07395e+00 4.64648e-09
-3.06796e+00 4.91227e-09
-3.06196e+00 5.18664e-09
-3.05597e+00 5.46966e-09
-3.04997e+00 5.76138e-09
-3.04397e+00 6.06184e-09
-3.03798e+00 6.37111e-09
-3.03198e+00 6.68924e-09
-3.02599e+00 7.01628e-09
-3.01999e+00 7.35230e-09
-3.01399e+00 7.69733e-09
-3.00800e+00 8.05144e-09
-3.00200e+00 8.41469e-09
-2.99601e+00 8.78712e-09
-2.99001e+00 9.16880e-09
-2.98401e+00 9.55978e-09
-2.97802e+00 9.96013e-09
-2.97202e+00 1.03699e-08
-2.96603e+00 1.07891e-08
-2.96003e+00 1.12179e-08
-2.95403e+00 1.16562e-08
-2.94804e+00 1.21042e-08
-2.94204e+00 1.25619e-08
-2.93605e+00 1.30293e-08
-2.93005e+00 1.35066e-08
-2.92405e+00 1.39938e-08
-2.91806e+00 1.44908e-08
-2.91206e+00 1.49979e-08
-2.90607e+00 1.55151e-08
-2.90007e+00 1.60423e-08
-2.89407e+00 1.65797e-08
-2.88808e+00 1.71274e-08
-2.88208e+00 1.76854e-08
-2.87609e+00 1.82537e-08
-2.87009e+00 1.88324e-08
-2.86409e+00 1.94216e-08
-2.85810e+00 2.00214e-08
-2.85210e+00 2.06317e-08
-2.84611e+00 2.12528e-08
-2.84011e+00 2.18845e-08
-2.83411e+00 2.25270e-08
-2.82812e+00 2.31804e-08
-2.82212e+00 2.38447e-08
-2.81613e+00 2.45200e-08
-2.81013e+00 2.52063e-08
-2.80413e+00 2.59037e-08
-2.79814e+00 2.66123e-08
-2.79214e+00 2.73321e-08
-2.78615e+00 2.80633e-08
-2.78015e+00 2.88057e-08
-2.77415e+00 2.95596e-08
-2.76816e+00 3.03250e-08
-2.76216e+00 3.11020e-08
-2.75617e+00 3.18906e-08
-2.75017e+00 3.26908e-08
-2.74417e+00 3.35028e-08
-2.73818e+00 3.43267e-08
-2.73218e+00 3.51624e-08
-2.72619e+00 3.60100e-08
-2.72019e+00 3.68697e-08
-2.71419e+00 3.77415e-08
-2.70820e+00 3.86254e-08
-2.70220e+00 3.95216e-08
-2.69621e+00 4.04300e-08
-2.69021e+00 4.13508e-08
-2.68421e+00 4.22840e-08
-2.67822e+00 4.32297e-08
-2.67222e+00 4.41880e-08
-2.66623e+00 4.51589e-08
-2.66023e+00 4.61425e-08
-2.65423e+00 4.71388e-08
-2.64824e+00 4.81480e-08
-2.64224e+00 4.91702e-08
-2.63625e+00 5.02052e-08
-2.63025e+00 5.12534e-08
-2.62425e+00 5.23146e-08
-2.61826e+00 5.33890e-08
-2.61226e+00 5.44767e-08
-2.60627e+00 5.55777e-08
-2.60027e+00 5.66922e-08
-2.59427e+00 5.78200e-08
-2.58828e+00 5.89614e-08
-2.58228e+00 6.01165e-08
-2.57629e+00 6.12852e-08
-2.57029e+00 6.24676e-08
-2.56429e+00 6.36639e-08
-2.55830e+00 6.48741e-08
-2.55230e+00 6.60983e-08
-2.54631e+00 6.73365e-08
-2.54031e+00 6.85888e-08
-2.53431e+00 6.98553e-08
-2.52832e+00 7.11360e-08
-2.52232e+00 7.24311e-08
-2.51633e+00 7.37406e-08
-2.51033e+00 7.50645e-08
-2.50433e+00 7.64030e-08
-2.49834e+00 7.77562e-08
-2.49234e+00 7.91240e-08
-2.48635e+00 8.05066e-08
-2.48035e+00 8.19040e-08
-2.47435e+00 8.33163e-08
-2.46836e+00 8.47437e-08
-2.46236e+00 8.61860e-08
-2.45637e+00 8.76436e-08
-2.45037e+00 8.91163e-08
-2.44437e+00 9.06043e-08
-2.43838e+00 9.21077e-08
-2.43238e+00 9.36265e-08
-2.42639e+00 9.51608e-08
-2.42039e+00 9.67106e-08
-2.41439e+00 9.82761e-08
-2.40840e+00 9.98574e-08
-2.40240e+00 1.01454e-07
-2.39641e+00 1.03067e-07
-2.39041e+00 1.04696e-07
-2.38441e+00 1.06341e-07
-2.37842e+00 1.08002e-07
-2.37242e+00 1.09679e-07
-2.36643e+00 1.11372e-07
-2.36043e+00 1.13082e-07
-2.35443e+00 1.14808e-07
-2.34844e+00 1.16551e-07
-2.34244e+00 1.18310e-07
-2.33645e+00 1.20085e-07
-2.33045e+00 1.21878e-07
-2.32445e+00 1.23687e-07
-2.31846e+00 1.25513e-07
-2.31246e+00 1.27355e-07
-2.30647e+00 1.29215e-07
-2.30047e+00 1.31092e-07
-2.29447e+00 1.32986e-07
-2.28848e+00 1.34897e-07
-2.28248e+00 1.36825e-07
-2.27649e+00 1.38771e-07
-2.27049e+00 1.40734e-07
-2.26449e+00 1.42714e-07
-2.25850e+00 1.44712e-07
-2.25250e+00 1.46728e-07
-2.24651e+00 1.48761e-07
-2.24051e+00 1.50812e-07
-2.23451e+00 1.52881e-07
-2.22852e+00 1.54968e-07
-2.22252e+00 1.57073e-07
-2.21653e+00 1.59196e-07
-2.21053e+00 1.61336e-07
-2.20453e+00 1.63495e-07
-2.19854e+00 1.65673e-07
-2.19254e+00 1.67868e-07
-2.18655e+00 1.70082e-07
-2.18055e+00 1.72314e-07
-2.17455e+00 1.74565e-07
-2.16856e+00 1.76834e-07
-2.16256e+00 1.79122e-07
-2.15657e+00 1.81429e-07
-2.15057e+00 1.83754e-07
-2.14457e+00 1.86098e-07
-2.13858e+00 1.88461e-07
-2.13258e+00 1.90843e-07
-2.12659e+00 1.93244e-07
-2.12059e+00 1.95664e-07
-2.11459e+00 1.98103e-07
-2.10860e+00 2.00561e-07
-2.10260e+00 2.03038e-07
-2.09661e+00 2.05535e-07
-2.09061e+00 2.08051e-07
-2.08461e+00 2.10586e-07
-2.07862e+00 2.13141e-07
-2.07262e+00 2.15716e-07
-2.06663e+00 2.18309e-07
-2.06063e+00 2.20923e-07
-2.05463e+00 2.23556e-07
-2.04864e+00 2.26209e-07
-2.04264e+00 2.28881e-07
-2.03665e+00 2.31574e-07
-2.03065e+00 2.34286e-07
-2.02465e+00 2.37018e-07
-2.01866e+00 2.39770e-07
-2.01266e+00 2.42542e-07
-2.00667e+00 2.45334e-07
-2.00067e+00 2.48146e-07
-1.99467e+00 2.50978e-07
-1.98868e+00 2.53830e-07
-1.98268e+00 2.56702e-07
-1.97669e+00 2.59595e-07
-1.97069e+00 2.62508e-07
-1.96469e+00 2.65441e-07
-1.95870e+00 2.68394e-07
-1.95270e+00 2.71368e-07
-1.94671e+00 2.74362e-07
-1.94071e+00 2.77376e-07
-1.93471e+00 2.80411e-07
-1.92872e+00 2.83466e-07
-1.92272e+00 2.86541e-07
-1.91673e+00 2.89638e-07
-1.91073e+00 2.92754e-07
-1.90473e+00 2.95891e-07
-1.89874e+00 2.99049e-07
-1.89274e+00 3.02227e-07
-1.88675e+00 3.05425e-07
-1.88075e+00 3.08644e-07
-1.87475e+00 3.11884e-07
-1.86876e+00 3.15144e-07
-1.86276e+00 3.18424e-07
-1.85677e+00 3.21725e-07
-1.85077e+00 3.25047e-07
-1.84477e+00 3.28389e-07
-1.83878e+00 3.31752e-07
-1.83278e+00 3.35135e-07
-1.82679e+00 3.38538e-07
-1.82079e+00 3.41962e-07
-1.81479e+00 3.45407e-07
-1.80880e+00 3.48871e-07
-1.80280e+00 3.52357e-07
-1.79681e+00 3.55862e-07
-1.79081e+00 3.59388e-07
-1.78481e+00 3.62934e-07
-1.77882e+00 3.66500e-07
-1.77282e+00 3.70087e-07
-1.76683e+00 3.73693e-07
-1.76083e+00 3.77320e-07
-1.75483e+00 3.80966e-07
-1.74884e+00 3.84633e-07
-1.74284e+00 3.88320e-07
-1.73685e+00 3.92026e-07
-1.73085e+00 3.95752e-07
-1.72485e+00 3.99498e-07
-1.71886e+00 4.03264e-07
-1.71286e+00 4.07049e-07
-1.70687e+00 4.10853e-07
-1.70087e+00 4.14677e-07
-1.69487e+00 4.18520e-07
-1.68888e+00 4.22382e-07
-1.68288e+00 4.26263e-07
-1.67689e+00 4.30163e-07
-1.67089e+00 4.34082e-07
-1.66489e+00 4.38020e-07
-1.65890e+00 4.41976e-07
-1.65290e+00 4.45951e-07
-1.64691e+00 4.49944e-07
-1.64091e+00 4.53955e-07
-1.63491e+00 4.57985e-07
-1.62892e+00 4.62032e-07
-1.62292e+00 4.66097e-07
-1.61693e+00 4.70179e-07
-1.61093e+00 4.74279e-07
-1.60493e+00 4.78396e-07
-1.59894e+00 4.82529e-07
-1.59294e+00 4.86680e-07
-1.58695e+00 4.90848e-07
-1.58095e+00 4.95031e-07
-1.57495e+00 4.99231e-07
-1.56896e+00 5.03447e-07
-1.56296e+00 5.07679e-07
-1.55697e+00 5.11926e-07
-1.55097e+00 5.16188e-07
-1.54497e+00 5.20466e-07
-1.53898e+00 5.24758e-07
-1.53298e+00 5.29065e-07
-1.52699e+00 5.33386e-07
-1.52099e+00 5.37720e-07
-1.51499e+00 5.42069e-07
-1.50900e+00 5.46431e-07
-1.50300e+00 5.50805e-07
-1.49701e+00 5.55193e-07
-1.49101e+00 5.59593e-07
-1.48502e+00 5.64005e-07
-1.47902e+00 5.68428e-07
-1.47302e+00 5.72863e-07
-1.46703e+00 5.77309e-07
-1.46103e+00 5.81765e-07
-1.45504e+00 5.86231e-07
-1.44904e+00 5.90708e-07
-1.44304e+00 5.95193e-07
-1.43705e+00 5.99688e-07
-1.43105e+00 6.04190e-07
-1.42506e+00 6.08701e-07
-1.41906e+00 6.13220e-07
-1.41306e+00 6.17745e-07
-1.40707e+00 6.22277e-07
-1.40107e+00 6.26815e-07
-1.39508e+00 6.31359e-07
-1.38908e+00 6.35907e-07
-1.38308e+00 6.40460e-07
-1.37709e+00 6.45017e-07
-1.37109e+00 6.49577e-07
-1.36510e+00 6.54140e-07
-1.35910e+00 6.58705e-07
-1.35310e+00 6.63272e-07
-1.34711e+00 6.67839e-07
-1.34111e+00 6.72406e-07
-1.33512e+00 6.76973e-07
-1.32912e+00 6.81539e-07
-1.32312e+00 6.86103e-07
-1.31713e+00 6.90664e-07
-1.31113e+00 6.95222e-07
-1.30514e+00 6.99776e-07
-1.29914e+00 7.04325e-07
-1.29314e+00 7.08868e-07
-1.28715e+00 7.13404e-07
-1.28115e+00 7.17933e-07
-1.27516e+00 7.22454e-07
-1.26916e+00 7.26965e-07
-1.26316e+00 7.31467e-07
-1.25717e+00 7.35957e-07
-1.25117e+00 7.40436e-07
-1.24518e+00 7.44901e-07
-1.23918e+00 7.49353e-07
-1.23318e+00 7.53789e-07
-1.22719e+00 7.58210e-07
-1.22119e+00 7.62613e-07
-1.21520e+00 7.66999e-07
-1.20920e+00 7.71365e-07
-1.20320e+00 7.75710e-07
-1.19721e+00 7.80034e-07
-1.19121e+00 7.84335e-07
-1.18522e+00 7.88612e-07
-1.17922e+00 7.92863e-07
-1.17322e+00 7.97088e-07
-1.16723e+00 8.01284e-07
-1.16123e+00 8.05452e-07
-1.15524e+00 8.09588e-07
-1.14924e+00 8.13693e-07
-1.14324e+00 8.17763e-07
-1.13725e+00 8.21799e-07
-1.13125e+00 8.25798e-07
-1.12526e+00 8.29759e-07
-1.11926e+00 8.33680e-07
-1.11326e+00 8.37559e-07
-1.10727e+00 8.41396e-07
-1.10127e+00 8.45188e-07
-1.09528e+00 8.48933e-07
-1.08928e+00 8.52630e-07
-1.08328e+00 8.56277e-07
-1.07729e+00 8.59871e-07
-1.07129e+00 8.63412e-07
-1.06530e+00 8.66898e-07
-1.05930e+00 8.70325e-07
-1.05330e+00 8.73693e-07
-1.04731e+00 8.76999e-07
-1.04131e+00 8.80241e-07
-1.03532e+00 8.83416e-07
-1.02932e+00 8.86524e-07
-1.02332e+00 8.89561e-07
-1.01733e+00 8.92525e-07
-1.01133e+00 8.95414e-07
-1.00534e+00 8.98225e-07
-9.99339e-01 9.00956e-07
-9.93343e-01 9.03605e-07
-9.87347e-01 9.06168e-07
-9.81351e-01 9.08644e-07
-9.75355e-01 9.11030e-07
-9.69359e-01 9.13323e-07
-9.63363e-01 9.15520e-07
-9.57367e-01 9.17618e-07
-9.51371e-01 9.19615e-07
-9.45375e-01 9.21507e-07
-9.39379e-01 9.23293e-07
-9.33383e-01 9.24968e-07
-9.27387e-01 9.26529e-07
-9.21391e-01 9.27974e-07
-9.15395e-01 9.29299e-07
-9.09399e-01 9.30501e-07
-9.03403e-01 9.31577e-07
-8.97407e-01 9.32523e-07
-8.91411e-01 9.33336e-07
-8.85415e-01 9.34012e-07
-8.79419e-01 9.34547e-07
-8.73423e-01 9.34939e-07
-8.67427e-01 9.35183e-07
-8.61431e-01 9.35276e-07
-8.55435e-01 9.35214e-07
-8.49439e-01 9.34992e-07
-8.43443e-01 9.34608e-07
-8.37447e-01 9.34056e-07
-8.31451e-01 9.33333e-07
-8.25455e-01 9.32436e-07
-8.19459e-01 9.31359e-07
-8.13463e-01 9.30098e-07
-8.07467e-01 9.28649e-07
-8.01471e-01 9.27008e-07
-7.95475e-01 9.25171e-07
-7.89479e-01 9.23132e-07
-7.83483e-01 9.20888e-07
-7.77487e-01 9.18434e-07
-7.71491e-01 9.15764e-07
-7.65495e-01 9.12876e-07
-7.59499e-01 9.09763e-07
-7.53504e-01 9.06421e-07
-7.47508e-01 9.02845e-07
-7.41512e-01 8.99032e-07
-7.35516e-01 8.94974e-07
-7.29520e-01 8.90669e-07
-7.23524e-01 8.86111e-07
-7.17528e-01 8.81294e-07
-7.11532e-01 8.76215e-07
-7.05536e-01 8.70869e-07
-6.99540e-01 8.65249e-07
-6.93544e-01 8.59352e-07
-6.87548e-01 8.53173e-07
-6.81552e-01 8.46707e-07
-6.75556e-01 8.39949e-07
-6.69560e-01 8.32894e-07
-6.63564e-01 8.25539e-07
-6.57568e-01 8.17877e-07
-6.51572e-01 8.09905e-07
-6.45576e-01 8.01619e-07
-6.39580e-01 7.93013e-07
-6.33584e-01 7.84085e-07
-6.27588e-01 7.74830e-07
-6.21592e-01 7.65244e-07
-6.15596e-01 7.55324e-07
-6.09600e-01 7.45067e-07
-6.03604e-01 7.34470e-07
-5.97608e-01 7.23529e-07
-5.91612e-01 7.12243e-07
-5.85616e-01 7.00609e-07
-5.79620e-01 6.88626e-07
-5.73624e-01 6.76292e-07
-5.67628e-01 6.63607e-07
-5.61632e-01 6.50571e-07
-5.55636e-01 6.37184e-07
-5.49640e-01 6.23447e-07
-5.43644e-01 6.09361e-07
-5.37648e-01 5.94929e-07
-5.31652e-01 5.80155e-07
-5.25656e-01 5.65042e-07
-5.19660e-01 5.49596e-07
-5.13664e-01 5.33823e-07
-5.07668e-01 5.17730e-07
-5.01672e-01 5.01326e-07
-4.95676e-01 4.84621e-07
-4.89680e-01 4.67626e-07
-4.83684e-01 4.50355e-07
-4.77688e-01 4.32823e-07
-4.71692e-01 4.15047e-07
-4.65696e-01 3.97045e-07
-4.59700e-01 3.78840e-07
-4.53704e-01 3.60454e-07
-4.47708e-01 3.41914e-07
-4.41712e-01 3.23250e-07
-4.35716e-01 3.04494e-07
-4.29720e-01 2.85683e-07
-4.23724e-01 2.66856e-07
-4.17728e-01 2.48057e-07
-4.11732e-01 2.29334e-07
-4.05736e-01 2.10742e-07
-3.99740e-01 1.92337e-07
-3.93744e-01 1.74185e-07
-3.87748e-01 1.56356e-07
-3.81752e-01 1.38927e-07
-3.75756e-01 1.21983e-07
-3.69760e-01 1.05616e-07
-3.63764e-01 8.99279e-08
-3.57768e-01 7.50295e-08
-3.51772e-01 6.10422e-08
-3.45776e-01 4.80988e-08
-3.39780e-01 3.63443e-08
-3.33784e-01 2.59374e-08
-3.27788e-01 1.70516e-08
-3.21792e-01 9.87668e-09
-3.15796e-01 4.61988e-09
-3.09800e-01 1.50801e-09
-3.03804e-01 7.89084e-10
-2.97808e-01 2.73439e-09
-2.91812e-01 7.64081e-09
-2.85816e-01 1.58332e-08
-2.79820e-01 2.76675e-08
-2.73824e-01 4.35331e-08
-2.67828e-01 6.38572e-08
-2.61832e-01 8.91080e-08
-2.55836e-01 1.19799e-07
-2.49840e-01 1.56494e-07
-2.43844e-01 1.99811e-07
-2.37848e-01 2.50432e-07
-2.31852e-01 3.09104e-07
-2.25856e-01 3.76650e-07
-2.19860e-01 4.53979e-07
-2.13864e-01 5.42090e-07
-2.07868e-01 6.42086e-07
-2.01872e-01 7.55186e-07
-1.95876e-01 8.82738e-07
-1.89880e-01 1.02624e-06
-1.83884e-01 1.18733e-06
-1.77888e-01 1.36786e-06
-1.71892e-01 1.56985e-06
-1.65896e-01 1.79559e-06
-1.59900e-01 2.04758e-06
-1.53904e-01 2.32866e-06
-1.47908e-01 2.64198e-06
-1.41912e-01 2.99105e-06
-1.35916e-01 3.37984e-06
-1.29920e-01 3.81278e-06
-1.23924e-01 4.29489e-06
-1.17928e-01 4.83180e-06
-1.11932e-01 5.42989e-06
-1.05936e-01 6.09640e-06
-9.99399e-02 6.83955e-06
-9.39439e-02 7.66869e-06
-8.79479e-02 8.59452e-06
-8.19520e-02 9.62929e-06
-7.59560e-02 1.07871e-05
-6.99600e-02 1.20842e-05
-6.39640e-02 1.35393e-05
-5.79680e-02 1.51745e-05
-5.19720e-02 1.70151e-05
-4.59760e-02 1.90910e-05
-3.99800e-02 2.14376e-05
-3.39840e-02 2.40966e-05
-2.79880e-02 2.71176e-05
-2.19920e-02 3.05604e-05
-1.59960e-02 3.44969e-05
-1.00000e-02 3.90145e-05

